Exploring Benefits of Linear Solver Parallelism on Modern Nonlinear Optimization Applications

The advent of efficient interior point optimization methods has enabled the tractable solution of large-scale linear and nonlinear programming (NLP) problems. A prominent example of such a method is seen in Ipopt, a widely-used, open-source nonlinear optimization solver. Algorithmically, Ipopt depends on the use of a sparse symmetric indefinite linear system solver, which is heavily employed within the optimization of barrier subproblems. As such, the performance and reliability of Ipopt is dependent on the properties of the selected linear solver. Inspired by a trend in mathematical programming toward solving larger and more challenging NLPs, this work explores two core questions: first, how does the scalability of available linear solvers, many of which exhibit shared-memory parallelism, impact Ipopt performance; and second, does the best linear solver vary across NLP problem classes, including nonlinear network problems and problems constrained by partial differential equations? To better understand these properties, this paper first describes available open- and closed-source, serial and parallel linear solvers and the fundamental differences among them. Second, it introduces the coupling of a new open-source linear solver capable of heterogeneous parallelism over multi-core central processing units and graphics processing units. Third, it compares linear solvers using a variety of mathematical programming problems, including standard test problems for linear and nonlinear optimization, optimal power flow benchmarks, and scalable two- and three-dimensional partial differential equation and optimal control problems. Finally, linear solver recommendations are provided to maximize Ipopt performance across different application domains.

==> computational_experiments/data/2d-pde/ma27.csv <==
solve_time,num_problems_solved
1.9,1.0
1.9409999999999998,2.0
1.945,3.0
2.0749999999999997,4.0
2.202,5.0
2.4179999999999997,6.0
2.52,7.0
2.6390000000000002,8.0
4.3740000000000006,9.0
5.321,10.0
5.544,11.0
5.584,12.0
5.592,13.0
5.841,14.0
6.319,15.0
6.951,16.0
7.447,17.0
8.483,18.0
8.882,19.0
9.156,20.0
9.363,21.0
11.163,22.0
13.189,23.0
16.107,24.0
16.131,25.0
16.942999999999998,26.0
17.692,27.0
18.381,28.0
22.71,29.0
24.237,30.0
37.999,31.0
46.809,32.0
47.038,33.0
59.185,34.0
64.804,35.0
64.851,36.0
64.971,37.0
69.043,38.0
69.486,39.0
72.423,40.0
73.915,41.0
84.141,42.0
87.118,43.0
89.038,44.0
101.24499999999999,45.0
117.148,46.0
120.13000000000001,47.0
122.423,48.0
127.63900000000001,49.0
128.954,50.0
133.226,51.0
136.20499999999998,52.0
137.31,53.0
146.101,54.0
149.907,55.0
153.818,56.0
156.696,57.0
158.31900000000002,58.0
158.559,59.0
172.84799999999998,60.0
198.621,61.0
220.736,62.0
226.67200000000003,63.0
227.403,64.0
246.912,65.0
280.369,66.0
291.222,67.0
293.805,68.0
323.746,69.0
330.93899999999996,70.0
332.738,71.0
386.823,72.0
408.753,73.0
409.933,74.0
434.123,75.0
438.508,76.0
450.31300000000005,77.0
469.726,78.0
484.918,79.0
511.688,80.0
520.4889999999999,81.0
545.03,82.0
550.08,83.0
560.8430000000001,84.0
625.975,85.0
638.429,86.0
659.148,87.0
661.787,88.0
703.702,89.0
734.101,90.0
768.643,91.0
781.8470000000001,92.0
803.622,93.0
803.9390000000001,94.0
811.033,95.0
829.203,96.0
885.534,97.0
937.5730000000001,98.0
1072.135,99.0
1155.097,100.0
1172.0900000000001,101.0
1294.8280000000002,102.0
1319.19,103.0
1347.6429999999998,104.0
1395.3339999999998,105.0
1630.126,106.0
1705.676,107.0
1727.777,108.0
1765.846,109.0
1829.64,110.0
1841.538,111.0
1933.451,112.0
1958.1280000000002,113.0
1961.9630000000002,114.0
2006.985,115.0
2203.12,116.0
2278.6200000000003,117.0
2693.357,118.0
2718.966,119.0
2737.581,120.0
2746.0750000000003,121.0
2749.495,122.0
2816.6,123.0
2873.006,124.0
2903.071,125.0
2928.203,126.0
2972.787,127.0
2974.1459999999997,128.0
2997.4990000000003,129.0
3163.105,130.0
3310.9649999999997,131.0
3360.4460000000004,132.0
4162.075,133.0
4342.161,134.0
4422.380999999999,135.0
4456.193,136.0
4546.196,137.0
4923.345,138.0
5261.499,139.0
6275.749000000001,140.0
6445.124000000001,141.0
6455.661,142.0
6531.158,143.0
7703.461,144.0
7834.672,145.0
8426.23,146.0
8503.472,147.0
8514.501,148.0
8764.656,149.0
9630.988,150.0
10607.211,151.0
11121.360999999999,152.0
11386.291000000001,153.0
11685.624,154.0
12820.768,155.0
13393.212000000001,156.0
13500.32,157.0
13772.048,158.0
13944.225,158.0


==> computational_experiments/data/2d-pde/ma57.csv <==
solve_time,num_problems_solved
2.0780000000000003,1.0
2.1550000000000002,2.0
2.162,3.0
2.172,4.0
2.258,5.0
2.626,6.0
2.7079999999999997,7.0
2.794,8.0
5.186999999999999,9.0
5.662,10.0
5.7989999999999995,11.0
7.141,12.0
7.349,13.0
8.125,14.0
8.262,15.0
8.927,16.0
9.113,17.0
9.193999999999999,18.0
9.353,19.0
10.615,20.0
10.741,21.0
10.937,22.0
10.972,23.0
11.227,24.0
11.264,25.0
11.899,26.0
11.998999999999999,27.0
14.267,28.0
18.840999999999998,29.0
20.304000000000002,30.0
23.622,31.0
24.485999999999997,32.0
31.638,33.0
32.147999999999996,34.0
32.318,35.0
33.239000000000004,36.0
34.32,37.0
34.321,38.0
35.012,39.0
35.609,40.0
41.674,41.0
45.231,42.0
45.574000000000005,43.0
46.660000000000004,44.0
48.435,45.0
58.417,46.0
62.346999999999994,47.0
62.44,48.0
62.879,49.0
64.24600000000001,50.0
65.284,51.0
66.994,52.0
67.035,53.0
68.87899999999999,54.0
68.913,55.0
70.758,56.0
71.465,57.0
80.67999999999999,58.0
82.274,59.0
83.848,60.0
84.55,61.0
88.473,62.0
88.621,63.0
93.862,64.0
94.653,65.0
110.202,66.0
121.98599999999999,67.0
123.307,68.0
125.346,69.0
128.243,70.0
130.412,71.0
137.61800000000002,72.0
138.89499999999998,73.0
142.15,74.0
146.206,75.0
147.453,76.0
151.596,77.0
152.19799999999998,78.0
171.782,79.0
171.872,80.0
172.26500000000001,81.0
172.35799999999998,82.0
179.202,83.0
190.93800000000002,84.0
202.251,85.0
202.574,86.0
213.87300000000002,87.0
226.083,88.0
227.95999999999998,89.0
229.571,90.0
237.28900000000002,91.0
245.518,92.0
245.56,93.0
246.209,94.0
252.303,95.0
256.514,96.0
267.83700000000005,97.0
267.967,98.0
269.51800000000003,99.0
274.303,100.0
289.941,101.0
292.832,102.0
317.23499999999996,103.0
323.154,104.0
342.627,105.0
358.67400000000004,106.0
358.859,107.0
367.065,108.0
378.84,109.0
392.026,110.0
393.68,111.0
411.59700000000004,112.0
466.27299999999997,113.0
473.038,114.0
474.962,115.0
476.45300000000003,116.0
476.56600000000003,117.0
486.93899999999996,118.0
501.776,119.0
502.634,120.0
504.531,121.0
508.281,122.0
510.642,123.0
510.757,124.0
514.6379999999999,125.0
537.225,126.0
551.13,127.0
559.3249999999999,128.0
569.319,129.0
577.88,130.0
579.785,131.0
629.9689999999999,132.0
635.839,133.0
777.834,134.0
778.47,135.0
780.9970000000001,136.0
781.2439999999999,137.0
840.61,138.0
851.69,139.0
909.9250000000001,140.0
924.859,141.0
925.9849999999999,142.0
936.261,143.0
992.374,144.0
1053.649,145.0
1097.437,146.0
1128.129,147.0
1149.413,148.0
1250.765,149.0
1267.361,150.0
1269.766,151.0
1273.8770000000002,152.0
1281.652,153.0
1315.3319999999999,154.0
1444.5929999999998,155.0
1476.176,156.0
1519.846,157.0
1552.6909999999998,158.0
1621.379,159.0
1682.877,160.0
1910.729,161.0
1994.6760000000002,162.0
2180.078,163.0
2219.819,164.0
2583.791,165.0
2586.2309999999998,166.0
2855.279,167.0
2937.759,168.0
3046.466,169.0
3119.018,170.0
3650.338,171.0
3971.246,172.0
4189.361,173.0
4875.803,174.0
6243.223000000001,175.0
13944.225,175.0


==> computational_experiments/data/2d-pde/ma77.csv <==
solve_time,num_problems_solved
9.008999999999999,1
9.236,2
10.647,3
11.972,4
12.503,5
13.392000000000001,6
13.829,7
14.416,8
21.806,9
23.038,10
27.385,11
28.849,12
29.923000000000002,13
31.236,14
33.125,15
35.117,16
35.5,17
35.844,18
37.022999999999996,19
37.5,20
38.663999999999994,21
40.304,22
40.602000000000004,23
40.61,24
48.125,25
51.004999999999995,26
53.705,27
60.339999999999996,28
71.67599999999999,29
75.393,30
92.228,31
100.49499999999999,32
101.2,33
110.111,34
110.521,35
122.22,36
147.57,37
162.25099999999998,38
164.412,39
165.33,40
165.612,41
169.42,42
170.496,43
170.503,44
171.888,45
174.625,46
179.603,47
184.141,48
205.509,49
215.279,50
216.31,51
224.547,52
246.501,53
253.159,54
268.466,55
268.506,56
278.262,57
278.85,58
281.37600000000003,59
282.762,60
299.145,61
301.283,62
304.776,63
313.644,64
317.25100000000003,65
319.865,66
336.664,67
357.241,68
357.66400000000004,69
360.821,70
365.559,71
374.874,72
406.663,73
411.79400000000004,74
412.182,75
437.108,76
453.603,77
460.083,78
468.39300000000003,79
509.65299999999996,80
510.713,81
518.6179999999999,82
521.063,83
535.9340000000001,84
558.249,85
578.7420000000001,86
597.974,87
652.5369999999999,88
656.761,89
671.066,90
673.0930000000001,91
677.982,92
684.393,93
695.7280000000001,94
700.562,95
708.752,96
710.043,97
712.459,98
734.105,99
735.4219999999999,100
742.1759999999999,101
743.992,102
744.314,103
760.1260000000001,104
771.4789999999999,105
776.442,106
788.7139999999999,107
928.527,108
942.722,109
1038.81,110
1054.8809999999999,111
1080.464,112
1090.6039999999998,113
1102.305,114
1104.381,115
1108.174,116
1112.8780000000002,117
1193.609,118
1219.799,119
1225.876,120
1407.686,121
1455.751,122
1495.345,123
1541.815,124
1546.4330000000002,125
1672.0049999999999,126
1720.306,127
1745.438,128
1816.074,129
1872.7530000000002,130
1892.84,131
1940.944,132
2025.5230000000001,133
2030.875,134
2317.943,135
2329.708,136
2466.653,137
2520.678,138
2530.602,139
2569.5589999999997,140
2602.444,141
2688.607,142
2826.159,143
2875.602,144
2983.3360000000002,145
3036.094,146
3129.592,147
3157.308,148
3269.153,149
3320.6510000000003,150
3360.676,151
3716.885,152
3894.214,153
3901.08,154
4069.387,155
4138.222,156
4493.518999999999,157
4654.906000000001,158
5117.428,159
5135.936000000001,160
5277.441,161
5468.588,162
5939.808,163
6271.45,164
6279.771,165
6415.908,166
6975.3949999999995,167
7088.159,168
7881.519,169
8647.681,170
8701.963,171
10905.722,172
11272.616,173
12042.16,174
13944.225,175


==> computational_experiments/data/2d-pde/ma86.csv <==
solve_time,num_problems_solved
1.232,1.0
1.25,2.0
1.259,3.0
1.418,4.0
1.4749999999999999,5.0
1.517,6.0
1.575,7.0
1.627,8.0
2.484,9.0
2.623,10.0
2.738,11.0
2.834,12.0
2.872,13.0
2.955,14.0
2.976,15.0
3.11,16.0
3.356,17.0
3.5180000000000002,18.0
3.5860000000000003,19.0
3.644,20.0
3.659,21.0
3.695,22.0
4.09,23.0
4.142,24.0
4.645,25.0
4.952,26.0
4.996,27.0
5.42,28.0
5.585,29.0
5.603,30.0
6.130999999999999,31.0
6.45,32.0
7.21,33.0
8.532,34.0
9.668,35.0
10.444,36.0
10.777000000000001,37.0
10.784,38.0
10.935,39.0
11.018999999999998,40.0
11.392999999999999,41.0
11.917,42.0
12.039,43.0
12.245,44.0
12.542,45.0
13.455,46.0
14.014000000000001,47.0
14.317,48.0
14.687999999999999,49.0
15.011000000000001,50.0
16.015,51.0
16.474,52.0
16.967000000000002,53.0
17.454,54.0
17.89,55.0
18.59,56.0
18.597,57.0
19.095000000000002,58.0
20.031000000000002,59.0
23.798,60.0
24.563,61.0
26.281,62.0
26.537,63.0
26.689,64.0
26.808,65.0
27.361,66.0
27.581,67.0
27.669,68.0
27.829,69.0
27.862,70.0
28.774,71.0
28.826999999999998,72.0
29.969,73.0
31.404999999999998,74.0
32.724,75.0
34.261,76.0
35.502,77.0
36.291,78.0
39.257,79.0
39.744,80.0
43.097,81.0
43.157000000000004,82.0
43.174,83.0
43.405,84.0
47.567,85.0
48.231,86.0
48.719,87.0
49.174,88.0
50.717,89.0
56.393,90.0
57.944,91.0
59.573,92.0
65.24000000000001,93.0
66.125,94.0
66.788,95.0
67.919,96.0
69.422,97.0
70.094,98.0
70.496,99.0
71.685,100.0
74.176,101.0
74.431,102.0
84.006,103.0
88.294,104.0
88.416,105.0
88.822,106.0
90.708,107.0
95.984,108.0
99.488,109.0
99.495,110.0
102.71000000000001,111.0
104.194,112.0
104.887,113.0
104.92099999999999,114.0
107.161,115.0
107.33200000000001,116.0
111.92,117.0
112.675,118.0
112.693,119.0
113.155,120.0
113.444,121.0
114.609,122.0
116.194,123.0
116.22800000000001,124.0
117.30199999999999,125.0
117.718,126.0
120.136,127.0
125.92399999999999,128.0
129.74800000000002,129.0
146.773,130.0
151.628,131.0
178.428,132.0
188.56699999999998,133.0
190.405,134.0
194.283,135.0
200.25400000000002,136.0
203.44899999999998,137.0
204.67600000000002,138.0
205.531,139.0
208.10399999999998,140.0
211.76500000000001,141.0
213.143,142.0
216.554,143.0
221.387,144.0
221.627,145.0
254.184,146.0
272.92199999999997,147.0
277.705,148.0
282.48699999999997,149.0
283.382,150.0
318.582,151.0
329.648,152.0
332.353,153.0
359.064,154.0
383.66999999999996,155.0
394.707,156.0
505.305,157.0
528.043,158.0
588.94,159.0
601.691,160.0
610.644,161.0
651.021,162.0
659.285,163.0
686.624,164.0
902.519,165.0
1029.346,166.0
1042.124,167.0
1066.414,168.0
1306.336,169.0
1373.914,170.0
1638.0900000000001,171.0
1658.581,172.0
3564.457,173.0
3805.6839999999997,174.0
4471.26,175.0
4619.2429999999995,176.0
13944.225,176.0


==> computational_experiments/data/2d-pde/ma97.csv <==
solve_time,num_problems_solved
1.055,1.0
1.058,2.0
1.093,3.0
1.173,4.0
1.25,5.0
1.284,6.0
1.329,7.0
1.357,8.0
2.8489999999999998,9.0
2.8609999999999998,10.0
3.016,11.0
3.026,12.0
3.053,13.0
3.272,14.0
3.368,15.0
3.535,16.0
3.776,17.0
4.038,18.0
4.06,19.0
4.0680000000000005,20.0
4.0729999999999995,21.0
4.076,22.0
4.076,23.0
4.135,24.0
4.539,25.0
5.152,26.0
5.167,27.0
5.501,28.0
5.64,29.0
6.04,30.0
8.386000000000001,31.0
8.439,32.0
8.519,33.0
9.285,34.0
9.639000000000001,35.0
10.741,36.0
10.801,37.0
10.89,38.0
11.568,39.0
12.825000000000001,40.0
13.57,41.0
13.736,42.0
14.242,43.0
14.65,44.0
14.692,45.0
14.858,46.0
15.255999999999998,47.0
15.511999999999999,48.0
16.958000000000002,49.0
17.08,50.0
18.365,51.0
18.814999999999998,52.0
18.883000000000003,53.0
19.259,54.0
19.457,55.0
19.607,56.0
19.625999999999998,57.0
20.296,58.0
21.717,59.0
23.901,60.0
26.838,61.0
27.663,62.0
27.763,63.0
27.947,64.0
28.315,65.0
29.197000000000003,66.0
30.556,67.0
31.014000000000003,68.0
32.15,69.0
38.065999999999995,70.0
38.89,71.0
40.552,72.0
43.518,73.0
43.912,74.0
43.998,75.0
44.477,76.0
44.586,77.0
46.591,78.0
48.379999999999995,79.0
49.641,80.0
50.415,81.0
51.480000000000004,82.0
51.976,83.0
52.931000000000004,84.0
53.01,85.0
56.956,86.0
57.939,87.0
59.952000000000005,88.0
60.958,89.0
62.001999999999995,90.0
63.131,91.0
65.48599999999999,92.0
72.49,93.0
74.372,94.0
77.476,95.0
78.236,96.0
80.57900000000001,97.0
81.344,98.0
83.124,99.0
89.15299999999999,100.0
89.44,101.0
89.947,102.0
92.593,103.0
93.788,104.0
94.987,105.0
97.62700000000001,106.0
102.77600000000001,107.0
103.851,108.0
110.257,109.0
111.321,110.0
117.733,111.0
123.708,112.0
129.919,113.0
140.191,114.0
141.205,115.0
147.97299999999998,116.0
151.353,117.0
164.35000000000002,118.0
177.901,119.0
181.24,120.0
205.262,121.0
216.537,122.0
233.34,123.0
257.53299999999996,124.0
263.79,125.0
283.095,126.0
306.457,127.0
309.296,128.0
312.063,129.0
314.11600000000004,130.0
327.134,131.0
332.082,132.0
337.60900000000004,133.0
347.226,134.0
357.482,135.0
395.773,136.0
398.019,137.0
412.975,138.0
421.89500000000004,139.0
466.251,140.0
528.649,141.0
533.401,142.0
577.726,143.0
606.59,144.0
610.942,145.0
628.332,146.0
695.303,147.0
745.813,148.0
851.489,149.0
1019.001,150.0
1025.276,151.0
1047.8990000000001,152.0
1075.608,153.0
1209.719,154.0
1211.7890000000002,155.0
1273.82,156.0
1281.022,157.0
1486.8210000000001,158.0
1628.347,159.0
1754.099,160.0
1901.309,161.0
1944.379,162.0
2075.2219999999998,163.0
2124.888,164.0
2222.153,165.0
2498.352,166.0
2795.509,167.0
2857.38,168.0
3293.737,169.0
4001.973,170.0
5288.3679999999995,171.0
5378.176,172.0
5664.681,173.0
7308.403,174.0
10686.908,175.0
13944.225,175.0


==> computational_experiments/data/2d-pde/mumps.csv <==
solve_time,num_problems_solved
1.772,1.0
2.239,2.0
2.457,3.0
2.702,4.0
2.786,5.0
2.804,6.0
2.81,7.0
2.8419999999999996,8.0
2.852,9.0
2.938,10.0
2.971,11.0
3.029,12.0
3.346,13.0
3.553,14.0
3.581,15.0
3.592,16.0
3.786,17.0
3.887,18.0
4.097,19.0
5.949,20.0
10.040999999999999,21.0
10.306000000000001,22.0
10.444,23.0
10.825,24.0
11.381,25.0
11.456999999999999,26.0
12.891,27.0
12.9,28.0
13.063999999999998,29.0
14.239999999999998,30.0
15.497,31.0
16.618,32.0
17.936,33.0
18.528000000000002,34.0
18.965999999999998,35.0
20.358,36.0
24.320999999999998,37.0
25.569,38.0
25.772,39.0
25.836000000000002,40.0
26.031000000000002,41.0
27.046,42.0
27.338,43.0
28.883,44.0
29.157,45.0
35.511,46.0
35.857,47.0
38.17700000000001,48.0
39.247,49.0
41.092999999999996,50.0
43.055,51.0
44.291000000000004,52.0
44.361,53.0
45.799,54.0
47.541,55.0
51.379999999999995,56.0
54.026,57.0
54.97,58.0
55.086,59.0
56.556999999999995,60.0
62.739,61.0
63.086999999999996,62.0
68.805,63.0
72.902,64.0
77.68599999999999,65.0
79.022,66.0
79.375,67.0
85.463,68.0
85.584,69.0
88.056,70.0
88.361,71.0
89.544,72.0
91.024,73.0
93.007,74.0
94.572,75.0
94.764,76.0
96.722,77.0
96.774,78.0
97.72099999999999,79.0
100.911,80.0
110.376,81.0
116.033,82.0
116.476,83.0
126.075,84.0
132.15800000000002,85.0
133.62099999999998,86.0
137.616,87.0
139.393,88.0
144.194,89.0
144.635,90.0
144.924,91.0
145.358,92.0
151.583,93.0
151.70200000000003,94.0
153.907,95.0
159.74599999999998,96.0
162.97400000000002,97.0
168.17100000000002,98.0
171.14,99.0
179.84,100.0
195.659,101.0
196.39200000000002,102.0
198.466,103.0
199.791,104.0
206.04700000000003,105.0
211.393,106.0
218.364,107.0
226.587,108.0
227.105,109.0
229.747,110.0
233.053,111.0
240.577,112.0
240.58599999999998,113.0
249.277,114.0
250.585,115.0
258.79499999999996,116.0
259.855,117.0
262.32399999999996,118.0
282.048,119.0
284.926,120.0
293.31100000000004,121.0
294.276,122.0
304.612,123.0
310.179,124.0
312.262,125.0
335.568,126.0
345.88100000000003,127.0
346.524,128.0
353.542,129.0
373.012,130.0
383.276,131.0
405.981,132.0
406.786,133.0
409.811,134.0
411.54,135.0
451.828,136.0
457.551,137.0
466.20799999999997,138.0
471.12,139.0
472.82300000000004,140.0
486.757,141.0
561.539,142.0
568.523,143.0
570.242,144.0
626.819,145.0
668.3820000000001,146.0
668.51,147.0
691.435,148.0
693.948,149.0
756.6080000000001,150.0
776.0039999999999,151.0
792.6099999999999,152.0
827.823,153.0
884.22,154.0
903.261,155.0
967.3190000000001,156.0
991.643,157.0
1031.167,158.0
1070.81,159.0
1078.094,160.0
1325.4879999999998,161.0
1332.129,162.0
1459.0310000000002,163.0
1622.944,164.0
1812.757,165.0
2194.438,166.0
2752.427,167.0
2941.801,168.0
3212.84,169.0
3640.22,170.0
3963.963,171.0
4843.076999999999,172.0
5206.683999999999,173.0
6974.2570000000005,174.0
11281.211,175.0
13944.225,175.0


==> computational_experiments/data/2d-pde/pardiso.csv <==
solve_time,num_problems_solved
0.807,1.0
0.8190000000000001,2.0
0.839,3.0
0.841,4.0
0.874,5.0
0.889,6.0
0.917,7.0
0.919,8.0
0.9570000000000001,9.0
1.02,10.0
1.039,11.0
1.047,12.0
1.107,13.0
1.1159999999999999,14.0
1.3099999999999998,15.0
1.512,16.0
1.539,17.0
2.025,18.0
2.2289999999999996,19.0
2.271,20.0
2.5010000000000003,21.0
2.7960000000000003,22.0
2.84,23.0
2.948,24.0
2.963,25.0
3.129,26.0
3.223,27.0
3.2520000000000002,28.0
3.3409999999999997,29.0
3.43,30.0
3.8810000000000002,31.0
3.892,32.0
3.926,33.0
4.1209999999999996,34.0
4.355,35.0
4.636,36.0
5.088,37.0
5.335,38.0
5.365,39.0
5.679,40.0
5.734,41.0
6.384,42.0
6.46,43.0
6.549,44.0
6.639,45.0
7.0280000000000005,46.0
7.615,47.0
8.195,48.0
8.35,49.0
8.553,50.0
8.612,51.0
9.674,52.0
10.054,53.0
10.267999999999999,54.0
11.511999999999999,55.0
11.795,56.0
11.804,57.0
11.867,58.0
11.890999999999998,59.0
11.95,60.0
12.129000000000001,61.0
12.533999999999999,62.0
12.945,63.0
12.975,64.0
13.237,65.0
13.530000000000001,66.0
14.472000000000001,67.0
15.715,68.0
15.893,69.0
16.14,70.0
16.553,71.0
17.186,72.0
18.069,73.0
18.21,74.0
18.231,75.0
19.026,76.0
19.154,77.0
19.775,78.0
20.22,79.0
20.349999999999998,80.0
21.16,81.0
21.514,82.0
22.366,83.0
22.422,84.0
23.177999999999997,85.0
23.211,86.0
24.2,87.0
24.328,88.0
24.555,89.0
24.955,90.0
25.352,91.0
26.579,92.0
26.615,93.0
27.35,94.0
27.68,95.0
29.545,96.0
29.820999999999998,97.0
29.868,98.0
30.401,99.0
31.142000000000003,100.0
31.354999999999997,101.0
31.916,102.0
32.005,103.0
32.311,104.0
32.811,105.0
33.082,106.0
33.127,107.0
33.625,108.0
38.01,109.0
38.554,110.0
41.286,111.0
41.406,112.0
42.032,113.0
42.233,114.0
42.239999999999995,115.0
42.643,116.0
42.698,117.0
43.976,118.0
45.27,119.0
45.426,120.0
47.415000000000006,121.0
47.594,122.0
47.870000000000005,123.0
48.217999999999996,124.0
48.705999999999996,125.0
49.190999999999995,126.0
49.431000000000004,127.0
53.904,128.0
57.705,129.0
58.440000000000005,130.0
58.991,131.0
59.257999999999996,132.0
62.985,133.0
64.92699999999999,134.0
66.348,135.0
70.974,136.0
73.607,137.0
74.038,138.0
74.861,139.0
75.476,140.0
77.224,141.0
80.727,142.0
83.243,143.0
83.615,144.0
87.452,145.0
89.33200000000001,146.0
95.01,147.0
95.677,148.0
96.595,149.0
99.778,150.0
108.973,151.0
113.776,152.0
114.52199999999999,153.0
121.03999999999999,154.0
123.478,155.0
123.666,156.0
125.09100000000001,157.0
130.698,158.0
153.105,159.0
168.281,160.0
173.59,161.0
177.00400000000002,162.0
177.72299999999998,163.0
178.574,164.0
187.742,165.0
188.13000000000002,166.0
215.17,167.0
221.33,168.0
423.435,169.0
1403.252,170.0
6756.638000000001,171.0
13944.225,171.0


==> computational_experiments/data/2d-pde/spral.csv <==
solve_time,num_problems_solved
3.3089999999999997,1.0
3.883,2.0
3.9979999999999998,3.0
4.64,4.0
4.651,5.0
4.662999999999999,6.0
4.694,7.0
4.712,8.0
4.771,9.0
4.925,10.0
4.925,11.0
5.038,12.0
5.566,13.0
5.841,14.0
6.162,15.0
6.1979999999999995,16.0
6.39,17.0
6.588,18.0
6.8950000000000005,19.0
10.279,20.0
12.017999999999999,21.0
13.053,22.0
13.068,23.0
13.716000000000001,24.0
15.056000000000001,25.0
15.181000000000001,26.0
16.519,27.0
17.282,28.0
17.412,29.0
17.524,30.0
18.171,31.0
18.286,32.0
19.238,33.0
19.561999999999998,34.0
21.782,35.0
24.663999999999998,36.0
25.117,37.0
25.775,38.0
26.229,39.0
27.466,40.0
28.197,41.0
29.23,42.0
29.941000000000003,43.0
30.357,44.0
30.841,45.0
33.61,46.0
33.686,47.0
37.612,48.0
37.802,49.0
39.300000000000004,50.0
41.669000000000004,51.0
47.664,52.0
51.138,53.0
51.585,54.0
54.162000000000006,55.0
54.574,56.0
54.952000000000005,57.0
56.376,58.0
58.589999999999996,59.0
60.483,60.0
60.669,61.0
60.691,62.0
60.715,63.0
61.445,64.0
64.214,65.0
69.875,66.0
70.24600000000001,67.0
70.484,68.0
73.02799999999999,69.0
80.016,70.0
80.523,71.0
81.539,72.0
81.6,73.0
86.858,74.0
88.849,75.0
97.65599999999999,76.0
106.034,77.0
106.873,78.0
107.173,79.0
110.928,80.0
115.01299999999999,81.0
115.11099999999999,82.0
115.206,83.0
115.341,84.0
115.66,85.0
120.13600000000001,86.0
120.38900000000001,87.0
120.9,88.0
121.47,89.0
122.563,90.0
123.243,91.0
126.756,92.0
127.557,93.0
131.20100000000002,94.0
135.97500000000002,95.0
136.442,96.0
142.53,97.0
145.25900000000001,98.0
158.926,99.0
160.024,100.0
165.35000000000002,101.0
171.769,102.0
178.291,103.0
178.318,104.0
183.574,105.0
188.761,106.0
190.304,107.0
191.346,108.0
198.649,109.0
198.68800000000002,110.0
205.138,111.0
205.269,112.0
206.686,113.0
214.572,114.0
215.195,115.0
245.281,116.0
247.14600000000002,117.0
248.894,118.0
249.414,119.0
259.95300000000003,120.0
269.24699999999996,121.0
271.079,122.0
277.975,123.0
279.408,124.0
280.581,125.0
282.078,126.0
290.663,127.0
305.555,128.0
319.26700000000005,129.0
324.134,130.0
335.046,131.0
337.108,132.0
338.944,133.0
339.358,134.0
340.89300000000003,135.0
362.315,136.0
363.47,137.0
365.361,138.0
365.605,139.0
370.426,140.0
379.642,141.0
402.937,142.0
405.57099999999997,143.0
411.56899999999996,144.0
411.788,145.0
414.19,146.0
417.566,147.0
435.988,148.0
437.554,149.0
455.225,150.0
463.58000000000004,151.0
475.188,152.0
508.843,153.0
525.095,154.0
539.663,155.0
576.113,156.0
604.637,157.0
634.406,158.0
646.5010000000001,159.0
666.346,160.0
715.23,161.0
716.484,162.0
742.601,163.0
792.907,164.0
931.623,165.0
984.742,166.0
999.6120000000001,167.0
1032.473,168.0
1096.194,169.0
1126.446,170.0
1277.3829999999998,171.0
1386.833,172.0
1485.982,173.0
1648.49,174.0
2129.8900000000003,175.0
13944.225,175.0


==> computational_experiments/data/2d-pde/spralgpu.csv <==
solve_time,num_problems_solved
3.724,1.0
4.495,2.0
4.645,3.0
4.929,4.0
4.952,5.0
5.136,6.0
5.351,7.0
5.45,8.0
5.632000000000001,9.0
6.9959999999999996,10.0
7.042,11.0
11.621,12.0
11.684999999999999,13.0
11.694,14.0
11.738,15.0
12.453,16.0
12.795,17.0
12.844,18.0
13.256,19.0
14.547,20.0
14.815999999999999,21.0
15.769,22.0
16.715,23.0
16.741,24.0
17.745,25.0
17.778,26.0
18.414,27.0
22.488,28.0
24.826,29.0
26.59,30.0
26.762,31.0
27.823,32.0
27.951999999999998,33.0
28.243000000000002,34.0
32.607,35.0
32.938,36.0
33.715,37.0
34.025,38.0
38.514,39.0
38.809000000000005,40.0
39.991,41.0
40.03,42.0
43.19,43.0
46.643,44.0
46.713,45.0
46.817,46.0
51.283,47.0
53.126999999999995,48.0
60.594,49.0
61.574,50.0
62.99400000000001,51.0
63.459,52.0
63.596000000000004,53.0
65.18700000000001,54.0
65.19500000000001,55.0
68.139,56.0
68.775,57.0
68.854,58.0
71.296,59.0
76.94200000000001,60.0
87.486,61.0
92.762,62.0
93.527,63.0
97.097,64.0
98.652,65.0
100.74,66.0
106.276,67.0
107.712,68.0
108.3,69.0
108.869,70.0
111.286,71.0
111.743,72.0
111.944,73.0
125.64,74.0
138.345,75.0
138.877,76.0
150.01600000000002,77.0
151.07,78.0
151.073,79.0
151.977,80.0
156.755,81.0
161.24200000000002,82.0
162.015,83.0
162.222,84.0
165.719,85.0
166.57999999999998,86.0
169.389,87.0
169.973,88.0
170.028,89.0
170.084,90.0
170.847,91.0
188.22699999999998,92.0
194.008,93.0
194.77700000000002,94.0
205.589,95.0
209.941,96.0
226.988,97.0
230.125,98.0
242.492,99.0
243.263,100.0
243.317,101.0
250.79399999999998,102.0
255.598,103.0
264.252,104.0
278.062,105.0
287.775,106.0
294.74899999999997,107.0
294.92400000000004,108.0
299.7,109.0
315.976,110.0
321.08,111.0
323.464,112.0
325.60400000000004,113.0
329.949,114.0
333.156,115.0
338.984,116.0
346.892,117.0
352.51300000000003,118.0
353.437,119.0
358.26800000000003,120.0
360.888,121.0
368.22900000000004,122.0
373.649,123.0
380.49399999999997,124.0
384.19300000000004,125.0
392.113,126.0
418.46200000000005,127.0
448.242,128.0
450.71000000000004,129.0
486.97299999999996,130.0
491.59,131.0
497.36199999999997,132.0
507.887,133.0
508.418,134.0
519.54,135.0
529.796,136.0
553.4250000000001,137.0
555.5809999999999,138.0
572.168,139.0
609.87,140.0
634.601,141.0
648.0,142.0
655.216,143.0
674.487,144.0
699.668,145.0
772.631,146.0
790.4979999999999,147.0
795.405,148.0
799.01,149.0
801.023,150.0
807.523,151.0
808.988,152.0
842.6980000000001,153.0
857.224,154.0
877.0089999999999,155.0
884.7660000000001,156.0
889.042,157.0
897.93,158.0
910.914,159.0
986.927,160.0
1111.0130000000001,161.0
1153.7160000000001,162.0
1266.158,163.0
1281.9080000000001,164.0
1283.9750000000001,165.0
1423.256,166.0
1428.3799999999999,167.0
1737.134,168.0
1826.729,169.0
1864.695,170.0
1908.237,171.0
1994.3970000000002,172.0
2870.192,173.0
2908.839,174.0
13944.225,174.0


==> computational_experiments/data/2d-pde/virtual_best.csv <==
solve_time,num_problems_solved
0.807,1.0
0.8190000000000001,2.0
0.839,3.0
0.841,4.0
0.874,5.0
0.889,6.0
0.917,7.0
0.919,8.0
0.9470000000000001,9.0
0.99,10.0
1.039,11.0
1.047,12.0
1.107,13.0
1.1159999999999999,14.0
1.3099999999999998,15.0
1.4189999999999998,16.0
1.512,17.0
1.539,18.0
1.698,19.0
1.991,20.0
2.025,21.0
2.2289999999999996,22.0
2.5010000000000003,23.0
2.7960000000000003,24.0
2.814,25.0
3.129,26.0
3.223,27.0
3.2520000000000002,28.0
3.3409999999999997,29.0
3.43,30.0
3.8810000000000002,31.0
3.892,32.0
3.926,33.0
4.1209999999999996,34.0
4.125,35.0
4.489,36.0
4.636,37.0
5.335,38.0
5.365,39.0
5.679,40.0
5.734,41.0
6.04,42.0
6.384,43.0
6.46,44.0
6.549,45.0
6.639,46.0
7.0280000000000005,47.0
7.615,48.0
8.195,49.0
8.35,50.0
8.553,51.0
9.639000000000001,52.0
9.674,53.0
10.054,54.0
10.244,55.0
10.267999999999999,56.0
10.741,57.0
11.511999999999999,58.0
11.683,59.0
11.795,60.0
11.867,61.0
11.890999999999998,62.0
11.95,63.0
12.129000000000001,64.0
12.415000000000001,65.0
12.533999999999999,66.0
12.945,67.0
14.472000000000001,68.0
15.715,69.0
15.893,70.0
16.14,71.0
16.553,72.0
17.08,73.0
17.186,74.0
18.069,75.0
18.21,76.0
18.231,77.0
19.026,78.0
19.154,79.0
19.775,80.0
20.22,81.0
20.349999999999998,82.0
21.006,83.0
21.16,84.0
21.514,85.0
22.366,86.0
22.422,87.0
23.023,88.0
23.211,89.0
24.043000000000003,90.0
24.328,91.0
24.555,92.0
24.955,93.0
26.579,94.0
26.615,95.0
27.68,96.0
29.545,97.0
29.820999999999998,98.0
29.868,99.0
30.401,100.0
30.907,101.0
31.142000000000003,102.0
31.354999999999997,103.0
31.916,104.0
32.311,105.0
32.419,106.0
32.811,107.0
33.082,108.0
33.625,109.0
38.01,110.0
38.513000000000005,111.0
38.554,112.0
40.725,113.0
41.107,114.0
41.197,115.0
41.286,116.0
41.406,117.0
42.032,118.0
42.233,119.0
42.643,120.0
42.698,121.0
43.174,122.0
43.226,123.0
45.27,124.0
45.426,125.0
47.870000000000005,126.0
48.217999999999996,127.0
49.190999999999995,128.0
49.431000000000004,129.0
53.904,130.0
55.534,131.0
57.155,132.0
57.705,133.0
58.440000000000005,134.0
58.991,135.0
59.257999999999996,136.0
61.382,137.0
62.985,138.0
64.92699999999999,139.0
68.775,140.0
68.854,141.0
71.296,142.0
74.038,143.0
74.861,144.0
75.476,145.0
77.224,146.0
81.734,147.0
82.198,148.0
83.243,149.0
87.452,150.0
89.33200000000001,151.0
95.677,152.0
96.595,153.0
100.74,154.0
107.712,155.0
111.743,156.0
113.776,157.0
114.52199999999999,158.0
116.994,159.0
118.038,160.0
121.03999999999999,161.0
125.09100000000001,162.0
130.698,163.0
150.01600000000002,164.0
153.105,165.0
161.24200000000002,166.0
162.015,167.0
177.00400000000002,168.0
178.574,169.0
188.13000000000002,170.0
194.77700000000002,171.0
215.17,172.0
243.263,173.0
255.598,174.0
315.976,175.0
346.892,176.0
13944.225,176.0


==> computational_experiments/data/2d-pde/virtual_worst.csv <==
solve_time,num_problems_solved
11.621,1.0
11.738,2.0
12.453,3.0
13.256,4.0
14.547,5.0
14.815999999999999,6.0
15.769,7.0
16.741,8.0
21.806,9.0
23.038,10.0
27.385,11.0
28.849,12.0
29.923000000000002,13.0
31.236,14.0
33.125,15.0
35.117,16.0
35.844,17.0
37.022999999999996,18.0
37.5,19.0
38.514,20.0
39.991,21.0
40.304,22.0
40.602000000000004,23.0
40.61,24.0
48.125,25.0
51.004999999999995,26.0
53.705,27.0
63.596000000000004,28.0
71.67599999999999,29.0
75.393,30.0
92.228,31.0
100.49499999999999,32.0
101.2,33.0
110.111,34.0
110.521,35.0
122.22,36.0
147.57,37.0
162.25099999999998,38.0
164.412,39.0
165.612,40.0
169.42,41.0
170.503,42.0
170.847,43.0
171.888,44.0
174.625,45.0
179.603,46.0
184.141,47.0
188.22699999999998,48.0
205.509,49.0
224.547,50.0
242.492,51.0
268.466,52.0
268.506,53.0
280.369,54.0
282.762,55.0
293.805,56.0
299.145,57.0
304.776,58.0
313.644,59.0
317.25100000000003,60.0
333.156,61.0
336.664,62.0
338.984,63.0
353.437,64.0
360.821,65.0
360.888,66.0
374.874,67.0
406.663,68.0
434.123,69.0
438.508,70.0
468.39300000000003,71.0
550.08,72.0
560.8430000000001,73.0
578.7420000000001,74.0
597.974,75.0
638.429,76.0
652.5369999999999,77.0
656.761,78.0
659.148,79.0
703.702,80.0
708.752,81.0
710.043,82.0
760.1260000000001,83.0
768.643,84.0
771.4789999999999,85.0
772.631,86.0
776.442,87.0
781.8470000000001,88.0
790.4979999999999,89.0
803.9390000000001,90.0
811.033,91.0
829.203,92.0
942.722,93.0
1172.0900000000001,94.0
1266.158,95.0
1283.9750000000001,96.0
1294.8280000000002,97.0
1319.19,98.0
1347.6429999999998,99.0
1395.3339999999998,100.0
1407.686,101.0
1630.126,102.0
1705.676,103.0
1727.777,104.0
1765.846,105.0
1829.64,106.0
1958.1280000000002,107.0
1961.9630000000002,108.0
2006.985,109.0
2025.5230000000001,110.0
2030.875,111.0
2203.12,112.0
2278.6200000000003,113.0
2520.678,114.0
2530.602,115.0
2693.357,116.0
2718.966,117.0
2737.581,118.0
2746.0750000000003,119.0
2749.495,120.0
2816.6,121.0
2873.006,122.0
2928.203,123.0
2972.787,124.0
2974.1459999999997,125.0
3163.105,126.0
3310.9649999999997,127.0
3360.4460000000004,128.0
4162.075,129.0
4342.161,130.0
4422.380999999999,131.0
4456.193,132.0
4546.196,133.0
4923.345,134.0
5261.499,135.0
6275.749000000001,136.0
6445.124000000001,137.0
6455.661,138.0
7703.461,139.0
7834.672,140.0
8426.23,141.0
8503.472,142.0
8764.656,143.0
9630.988,144.0
10607.211,145.0
11121.360999999999,146.0
11386.291000000001,147.0
11685.624,148.0
13393.212000000001,149.0
13500.32,150.0
13772.048,151.0
13944.225,151.0


==> computational_experiments/data/2d-pde/wsmp.csv <==
solve_time,num_problems_solved
0.9470000000000001,1.0
0.99,2.0
1.076,3.0
1.141,4.0
1.184,5.0
1.317,6.0
1.4189999999999998,7.0
1.547,8.0
1.579,9.0
1.698,10.0
1.935,11.0
1.991,12.0
2.0509999999999997,13.0
2.363,14.0
2.4170000000000003,15.0
2.518,16.0
2.814,17.0
3.044,18.0
3.056,19.0
3.196,20.0
3.889,21.0
4.095,22.0
4.112,23.0
4.125,24.0
4.2860000000000005,25.0
4.33,26.0
4.489,27.0
4.675,28.0
7.121,29.0
7.1259999999999994,30.0
9.759,31.0
10.244,32.0
11.683,33.0
12.331000000000001,34.0
12.415000000000001,35.0
13.184000000000001,36.0
13.394,37.0
14.63,38.0
14.651,39.0
14.815999999999999,40.0
15.204,41.0
16.602,42.0
16.979,43.0
17.112,44.0
17.552000000000003,45.0
17.959,46.0
18.293,47.0
18.781000000000002,48.0
19.287000000000003,49.0
19.852,50.0
20.701,51.0
21.006,52.0
21.652,53.0
22.451,54.0
22.773,55.0
22.906,56.0
23.023,57.0
23.093,58.0
24.043000000000003,59.0
24.363999999999997,60.0
24.634999999999998,61.0
25.807,62.0
25.905,63.0
28.932000000000002,64.0
30.094,65.0
30.907,66.0
32.419,67.0
33.377,68.0
33.954,69.0
34.532999999999994,70.0
36.531,71.0
37.410999999999994,72.0
38.513000000000005,73.0
39.672999999999995,74.0
39.965,75.0
40.706,76.0
40.725,77.0
41.107,78.0
41.197,79.0
41.197,80.0
43.226,81.0
44.169,82.0
46.221999999999994,83.0
47.738,84.0
50.125,85.0
50.133,86.0
55.534,87.0
57.054,88.0
57.155,89.0
58.105,90.0
59.017,91.0
61.382,92.0
62.87,93.0
63.075,94.0
63.785000000000004,95.0
65.28999999999999,96.0
66.492,97.0
76.39999999999999,98.0
77.385,99.0
79.757,100.0
81.734,101.0
82.198,102.0
88.52,103.0
92.1,104.0
92.559,105.0
102.975,106.0
116.994,107.0
118.038,108.0
144.285,109.0
144.39000000000001,110.0
150.427,111.0
151.486,112.0
154.24800000000002,113.0
167.836,114.0
173.149,115.0
182.30700000000002,116.0
204.579,117.0
206.696,118.0
207.082,119.0
214.835,120.0
215.004,121.0
221.355,122.0
247.92000000000002,123.0
248.132,124.0
274.41700000000003,125.0
278.536,126.0
305.16499999999996,127.0
319.334,128.0
319.376,129.0
330.24,130.0
331.29299999999995,131.0
338.743,132.0
365.256,133.0
450.17600000000004,134.0
460.039,135.0
474.09,136.0
477.944,137.0
499.44,138.0
562.4440000000001,139.0
564.37,140.0
568.318,141.0
572.796,142.0
627.2230000000001,143.0
643.335,144.0
643.943,145.0
658.831,146.0
736.6170000000001,147.0
746.1329999999999,148.0
778.8679999999999,149.0
790.331,150.0
796.208,151.0
875.887,152.0
991.019,153.0
1117.665,154.0
1190.336,155.0
1392.702,156.0
1402.06,157.0
1624.505,158.0
1886.978,159.0
2319.416,160.0
2604.509,161.0
2695.039,162.0
2711.837,163.0
2722.987,164.0
2785.498,165.0
3303.3720000000003,166.0
3316.5409999999997,167.0
4111.275,168.0
4290.259,169.0
4715.3330000000005,170.0
6964.832,171.0
7160.627,172.0
7737.666,173.0
8527.052,174.0
13944.225,174.0


==> computational_experiments/data/3d-pde/ma27.csv <==
solve_time,num_problems_solved
0.141,1
0.142,2
0.144,3
0.176,4
0.207,5
0.239,6
0.323,7
1.103,8
1.132,9
2.4899999999999998,10
3.239,11
8.666,12
14.134,13
22.689,14
30.035,15
43.178999999999995,16
180.72,17
218.665,18
261.349,19
318.201,20
1040.427,21
1170.795,22
1368.411,23
3107.912,24
4045.239,25
4778.805,26
5772.77,27
12157.467,28
14252.451000000001,29


==> computational_experiments/data/3d-pde/ma57.csv <==
solve_time,num_problems_solved
0.171,1.0
0.172,2.0
0.175,3.0
0.20400000000000001,4.0
0.241,5.0
0.261,6.0
0.358,7.0
0.616,8.0
0.629,9.0
1.134,10.0
1.266,11.0
1.896,12.0
3.908,13.0
4.344,14.0
5.958,15.0
7.97,16.0
9.976999999999999,17.0
12.84,18.0
18.999000000000002,19.0
20.328,20.0
27.081000000000003,21.0
37.803,22.0
42.830999999999996,23.0
43.438,24.0
64.57,25.0
72.71,26.0
112.552,27.0
116.416,28.0
141.607,29.0
144.261,30.0
237.828,31.0
281.54299999999995,32.0
500.141,33.0
543.15,34.0
584.433,35.0
841.618,36.0
858.8259999999999,37.0
941.885,38.0
1239.2930000000001,39.0
1288.4240000000002,40.0
1512.5339999999999,41.0
2009.734,42.0
2102.6589999999997,43.0
2199.869,44.0
2253.147,45.0
2377.278,46.0
2396.338,47.0
2807.564,48.0
4152.063,49.0
4879.945,50.0
5001.452,51.0
6405.217000000001,52.0
10560.267,53.0
14252.451000000001,53.0


==> computational_experiments/data/3d-pde/ma77.csv <==
solve_time,num_problems_solved
0.19,1.0
0.195,2.0
0.206,3.0
0.311,4.0
0.645,5.0
0.78,6.0
1.5079999999999998,7.0
2.58,8.0
3.984,9.0
5.825,10.0
6.159,11.0
7.715999999999999,12.0
13.53,13.0
16.43,14.0
19.907,15.0
26.909,16.0
27.118,17.0
36.33,18.0
46.482000000000006,19.0
49.562000000000005,20.0
69.37400000000001,21.0
72.227,22.0
94.849,23.0
116.10799999999999,24.0
164.066,25.0
183.88899999999998,26.0
184.38000000000002,27.0
191.984,28.0
297.06699999999995,29.0
349.489,30.0
421.15099999999995,31.0
490.926,32.0
518.642,33.0
549.1949999999999,34.0
737.5200000000001,35.0
843.957,36.0
984.696,37.0
1209.2,38.0
1454.787,39.0
1624.2469999999998,40.0
1854.768,41.0
2284.4770000000003,42.0
2290.536,43.0
2551.25,44.0
2649.533,45.0
3290.413,46.0
3878.946,47.0
3895.165,48.0
4577.5960000000005,49.0
5607.169,50.0
6123.585,51.0
6448.759,52.0
6511.694,53.0
8993.073999999999,54.0
9034.274000000001,55.0
14252.451000000001,55.0


==> computational_experiments/data/3d-pde/ma86.csv <==
solve_time,num_problems_solved
0.182,1.0
0.2,2.0
0.20400000000000001,3.0
0.303,4.0
0.305,5.0
0.32,6.0
0.372,7.0
0.509,8.0
0.631,9.0
0.671,10.0
0.68,11.0
1.111,12.0
1.664,13.0
1.845,14.0
2.35,15.0
2.636,16.0
3.136,17.0
3.286,18.0
3.539,19.0
5.037,20.0
5.72,21.0
6.465,22.0
9.623000000000001,23.0
14.66,24.0
14.994,25.0
16.593,26.0
20.439,27.0
21.676,28.0
23.056,29.0
28.896,30.0
32.954,31.0
40.855000000000004,32.0
41.312000000000005,33.0
48.854,34.0
53.443999999999996,35.0
60.861000000000004,36.0
87.93599999999999,37.0
116.685,38.0
121.029,39.0
128.52,40.0
146.902,41.0
186.702,42.0
219.28199999999998,43.0
355.495,44.0
709.0870000000001,45.0
714.067,46.0
735.314,47.0
757.296,48.0
831.503,49.0
1030.0140000000001,50.0
1310.696,51.0
1938.51,52.0
2119.392,53.0
2441.544,54.0
2731.3590000000004,55.0
3346.24,56.0
3602.284,57.0
8811.662,58.0
14252.451000000001,58.0


==> computational_experiments/data/3d-pde/ma97.csv <==
solve_time,num_problems_solved
0.173,1.0
0.185,2.0
0.191,3.0
0.249,4.0
0.251,5.0
0.271,6.0
0.321,7.0
0.535,8.0
0.662,9.0
0.681,10.0
0.771,11.0
0.859,12.0
1.428,13.0
1.639,14.0
1.658,15.0
2.9339999999999997,16.0
3.0589999999999997,17.0
3.695,18.0
5.0009999999999994,19.0
5.127,20.0
8.723,21.0
8.847999999999999,22.0
9.758,23.0
10.896999999999998,24.0
17.308,25.0
23.411,26.0
24.537999999999997,27.0
30.794,28.0
31.413,29.0
67.39,30.0
95.83800000000001,31.0
131.149,32.0
152.53,33.0
191.328,34.0
278.542,35.0
414.917,36.0
622.644,37.0
630.609,38.0
665.973,39.0
761.6700000000001,40.0
815.973,41.0
979.175,42.0
1263.309,43.0
1967.9,44.0
2843.422,45.0
3027.337,46.0
3687.857,47.0
6363.401,48.0
14252.451000000001,48.0


==> computational_experiments/data/3d-pde/mumps.csv <==
solve_time,num_problems_solved
0.176,1.0
0.178,2.0
0.193,3.0
0.226,4.0
0.271,5.0
0.278,6.0
0.341,7.0
0.634,8.0
0.674,9.0
0.899,10.0
1.172,11.0
1.8079999999999998,12.0
2.876,13.0
3.892,14.0
4.245,15.0
5.542,16.0
8.695,17.0
11.574,18.0
12.107,19.0
24.184,20.0
27.255,21.0
30.961,22.0
59.974,23.0
77.397,24.0
106.987,25.0
125.327,26.0
180.815,27.0
344.16,28.0
571.611,29.0
671.386,30.0
830.3340000000001,31.0
1718.448,32.0
2205.742,33.0
2359.297,34.0
3067.271,35.0
3544.036,36.0
4792.282,37.0
4901.213000000001,38.0
5184.307,39.0
5984.907,40.0
6226.783,41.0
11068.919,42.0
11200.948,43.0
14252.451000000001,43.0


==> computational_experiments/data/3d-pde/pardiso.csv <==
solve_time,num_problems_solved
0.186,1.0
0.198,2.0
0.205,3.0
0.277,4.0
0.296,5.0
0.331,6.0
0.342,7.0
0.484,8.0
0.513,9.0
0.544,10.0
0.5630000000000001,11.0
0.837,12.0
1.021,13.0
1.1569999999999998,14.0
1.697,15.0
1.869,16.0
2.117,17.0
2.3819999999999997,18.0
3.346,19.0
3.419,20.0
4.3660000000000005,21.0
5.364,22.0
6.027,23.0
6.517,24.0
8.755,25.0
10.377,26.0
10.689,27.0
13.563,28.0
16.856,29.0
17.487,30.0
17.512,31.0
22.249000000000002,32.0
25.572000000000003,33.0
28.062,34.0
40.440000000000005,35.0
42.821,36.0
44.511,37.0
56.260999999999996,38.0
66.775,39.0
67.638,40.0
79.692,41.0
94.353,42.0
100.541,43.0
112.30799999999999,44.0
124.59899999999999,45.0
140.96699999999998,46.0
141.09599999999998,47.0
158.847,48.0
199.123,49.0
208.949,50.0
218.068,51.0
283.78,52.0
301.32099999999997,53.0
311.248,54.0
337.88000000000005,55.0
403.09900000000005,56.0
1561.4,57.0
2281.312,58.0
11315.467999999999,59.0
14252.451000000001,59.0


==> computational_experiments/data/3d-pde/spral.csv <==
solve_time,num_problems_solved
0.61,1.0
0.957,2.0
1.117,3.0
1.148,4.0
1.347,5.0
1.601,6.0
2.2390000000000003,7.0
2.299,8.0
2.8649999999999998,9.0
3.577,10.0
3.891,11.0
4.043,12.0
4.79,13.0
5.449000000000001,14.0
6.299,15.0
6.5280000000000005,16.0
8.379,17.0
9.546000000000001,18.0
10.228,19.0
11.904,20.0
15.376999999999999,21.0
15.939,22.0
16.13,23.0
18.558,24.0
21.991,25.0
23.233,26.0
26.944000000000003,27.0
30.834,28.0
33.931000000000004,29.0
39.442,30.0
45.400000000000006,31.0
47.612,32.0
49.38,33.0
57.977999999999994,34.0
68.562,35.0
71.51899999999999,36.0
84.30199999999999,37.0
86.012,38.0
95.28,39.0
103.343,40.0
118.714,41.0
135.01000000000002,42.0
147.237,43.0
171.73600000000002,44.0
179.184,45.0
199.695,46.0
232.75,47.0
246.419,48.0
283.569,49.0
330.12399999999997,50.0
360.68,51.0
360.963,52.0
409.757,53.0
441.48699999999997,54.0
671.74,55.0
1133.057,56.0
1632.1779999999999,57.0
2748.197,58.0
10475.38,59.0
14252.451000000001,59.0


==> computational_experiments/data/3d-pde/spralgpu.csv <==
solve_time,num_problems_solved
0.954,1.0
1.5639999999999998,2.0
1.8559999999999999,3.0
2.26,4.0
2.548,5.0
2.586,6.0
2.7359999999999998,7.0
3.4290000000000003,8.0
4.008,9.0
4.518,10.0
5.499,11.0
5.587999999999999,12.0
6.063,13.0
6.3069999999999995,14.0
6.326,15.0
8.556,16.0
8.756,17.0
9.878,18.0
11.43,19.0
11.665,20.0
14.818,21.0
17.143,22.0
18.262,23.0
19.389,24.0
21.734,25.0
22.708,26.0
25.085,27.0
29.404999999999998,28.0
31.936999999999998,29.0
32.811,30.0
34.045,31.0
42.772000000000006,32.0
48.712999999999994,33.0
49.446,34.0
68.264,35.0
72.78,36.0
73.747,37.0
78.821,38.0
96.307,39.0
135.71699999999998,40.0
143.642,41.0
170.95299999999997,42.0
173.506,43.0
180.832,44.0
206.675,45.0
228.254,46.0
273.89899999999994,47.0
282.249,48.0
288.309,49.0
387.802,50.0
454.702,51.0
508.305,52.0
652.252,53.0
664.4960000000001,54.0
716.538,55.0
812.78,56.0
2802.1240000000003,57.0
14252.451000000001,57.0


==> computational_experiments/data/3d-pde/virtual_best.csv <==
solve_time,num_problems_solved
0.141,1.0
0.142,2.0
0.144,3.0
0.176,4.0
0.207,5.0
0.239,6.0
0.321,7.0
0.484,8.0
0.513,9.0
0.544,10.0
0.5630000000000001,11.0
0.837,12.0
1.021,13.0
1.1569999999999998,14.0
1.428,15.0
1.869,16.0
2.117,17.0
2.3819999999999997,18.0
2.9339999999999997,19.0
3.346,20.0
4.3660000000000005,21.0
5.0009999999999994,22.0
5.364,23.0
6.027,24.0
8.755,25.0
8.847999999999999,26.0
10.377,27.0
13.563,28.0
14.994,29.0
16.856,30.0
17.487,31.0
21.676,32.0
25.572000000000003,33.0
28.062,34.0
40.440000000000005,35.0
42.821,36.0
44.511,37.0
56.260999999999996,38.0
66.775,39.0
67.638,40.0
79.692,41.0
94.353,42.0
100.541,43.0
112.30799999999999,44.0
124.59899999999999,45.0
140.96699999999998,46.0
141.09599999999998,47.0
158.847,48.0
199.123,49.0
206.578,50.0
208.949,51.0
282.249,52.0
283.78,53.0
311.248,54.0
337.88000000000005,55.0
392.835,56.0
1359.724,57.0
1632.1779999999999,58.0
9084.249,59.0
14252.451000000001,59.0


==> computational_experiments/data/3d-pde/virtual_worst.csv <==
solve_time,num_problems_solved
0.954,1
1.5639999999999998,2
1.8559999999999999,3
2.26,4
2.58,5
2.7359999999999998,6
4.518,7
6.063,8
6.159,9
6.326,10
13.53,11
22.689,12
30.035,13
43.178999999999995,14
46.482000000000006,15
180.72,16
218.665,17
261.349,18
318.201,19
1040.427,20
1170.795,21
1368.411,22
3107.912,23
4045.239,24
4778.805,25
5772.77,26
12157.467,27
14252.451000000001,28


==> computational_experiments/data/3d-pde/wsmp.csv <==
solve_time,num_problems_solved
0.215,1.0
0.346,2.0
0.386,3.0
0.395,4.0
0.422,5.0
0.647,6.0
0.756,7.0
0.8,8.0
1.097,9.0
1.4509999999999998,10.0
1.487,11.0
1.6260000000000001,12.0
2.578,13.0
3.0020000000000002,14.0
3.498,15.0
3.8099999999999996,16.0
5.411,17.0
5.6659999999999995,18.0
5.671,19.0
8.657,20.0
10.35,21.0
13.455,22.0
15.397,23.0
16.192,24.0
18.866000000000003,25.0
21.662,26.0
30.276,27.0
34.214,28.0
34.852,29.0
36.76,30.0
44.92,31.0
70.42999999999999,32.0
80.152,33.0
81.812,34.0
102.86699999999999,35.0
106.96000000000001,36.0
123.731,37.0
123.84,38.0
140.49200000000002,39.0
159.084,40.0
162.521,41.0
183.67,42.0
192.41000000000003,43.0
206.578,44.0
224.047,45.0
309.206,46.0
321.493,47.0
328.536,48.0
367.902,49.0
392.835,50.0
1359.724,51.0
1621.684,52.0
2420.577,53.0
2706.542,54.0
3893.59,55.0
5291.793,56.0
9084.249,57.0
14252.451000000001,57.0


==> computational_experiments/data/calibration/ma86.csv <==
num_threads,solve_time,normalized_solve_time
2,836.3896000000001,0.9999999999999999
4,530.7388000000001,0.3486155906473677
6,453.6808,0.1843942641666414
8,395.05199999999996,0.059448128710579695
10,412.4528,0.09653165615517767
12,382.8734,0.03349383653224436
14,390.64739999999995,0.05006131287553328
16,388.70459999999997,0.045920935587169254
18,389.1728,0.04691873497280452
20,405.55279999999993,0.08182679549545346
22,391.44919999999996,0.05177006030697773
24,367.157,0.0
26,376.0802,0.019016581541862143
28,373.65700000000004,0.013852404969305288
30,388.4008,0.045273495490296245
32,400.259,0.07054497066060628
34,392.6804,0.05439391892208689
36,399.8202,0.06960982676821681
38,401.52259999999995,0.07323787818663907
40,393.99359999999996,0.05719253095373156
42,404.6544,0.07991218001477307
44,393.8924,0.056976859664055746
46,398.488,0.06677072309127707
48,397.55379999999997,0.06477981282630396
50,412.57640000000004,0.09679506496351709
52,393.2006,0.05550253754747647
54,405.7896,0.08233144926418157
56,406.17600000000004,0.08315492146112613
58,402.71439999999996,0.07577776991624185
60,402.95939999999996,0.07629989902662337
62,397.3384,0.06432076543701348
64,400.2688,0.0705658558250215
66,414.3776,0.10063367293747272
68,405.30039999999997,0.08128889595479927
70,425.082,0.12344623966876977
72,417.979,0.10830875774615822


==> computational_experiments/data/calibration/ma97.csv <==
num_threads,solve_time,normalized_solve_time
2,1190.3636,1.0
4,889.4316000000001,0.30531015330490874
6,779.7066,0.052014247822543824
8,832.6977999999999,0.1743423771148387
10,824.9635999999998,0.1564882764797808
12,837.6146000000001,0.1856926191569963
14,842.8378,0.19775017371170556
16,767.69,0.02427439293241518
18,767.6264,0.024127574799913898
20,764.7887999999999,0.017577085290715777
22,757.1746,0.0
24,758.0129999999999,0.0019354138724665404
26,763.0472,0.013556669259837895
28,760.7869999999999,0.00833908524916338
30,766.3059999999999,0.021079482627675006
32,763.8965999999999,0.015517476205535896
34,762.0593999999999,0.011276371283665654
36,772.2908,0.03489516123447256
38,782.2403999999999,0.05786342681831691
40,789.747,0.07519212168360667
42,793.9469999999999,0.08488765873556314
44,789.8304,0.0753846473479245
46,793.488,0.0838280750434568
48,790.3654,0.07661967409144732
50,791.3272,0.0788399520763452
52,794.8140000000001,0.08688909459843175
54,805.7844,0.11221383737814206
56,811.289,0.12492099291533254
58,820.5062,0.14619854151421197
60,829.2438,0.16636895212020608
62,839.6610000000001,0.19041665416250186
64,843.6024000000001,0.19951522314740244
66,852.6296,0.22035416411774067
68,867.8698,0.25553557454136655
70,890.3460000000001,0.30742101022879176
72,901.0390000000001,0.3321053858708325


==> computational_experiments/data/calibration/mumps.csv <==
num_threads,solve_time,normalized_solve_time
2,2322.3614000000002,1.0
4,2281.2552000000005,0.6133415607357264
6,2252.3224,0.3411901263646193
8,2247.3508,0.29442562133505845
10,2254.2464,0.3592879032728362
12,2273.4298,0.5397332741361645
14,2244.2313999999997,0.2650835187947784
16,2216.05,0.0
18,2230.4026,0.13500527695054032
20,2243.3716,0.2569959571598126
22,2225.2920000000004,0.08693329219632062
24,2252.0058,0.33821208261766245
26,2239.3846,0.21949292361872352
28,2267.3512,0.4825559629541125
30,2238.1444,0.2078271944495107
32,2217.1944,0.010764602855381611
34,2249.54,0.3150179566819702
36,2254.9366,0.3657801515171428
38,2253.4910000000004,0.3521823623807059
40,2246.6504,0.2878374285354113
42,2243.2630000000004,0.2559744298353692
44,2238.939,0.2153014634366528
46,2241.9646000000002,0.2437612523210113
48,2255.7625999999996,0.37354977923345345
50,2259.6448,0.4100670295001265
52,2252.3088,0.341062200290839
54,2254.7066000000004,0.36361669585764034
56,2234.8656,0.17698572307391203
58,2227.6414,0.10903252144172271
60,2241.0452,0.23511307348035615
62,2248.4496000000004,0.30476129559012577
64,2262.5224000000003,0.4371346816992343
66,2250.7273999999998,0.32618703168239094
68,2246.1896,0.28350299215323815
70,2233.7526,0.16651647894768828
72,2254.0756,0.35768130228742834


==> computational_experiments/data/calibration/pardiso.csv <==
num_threads,solve_time,normalized_solve_time
2,231.586,0.9999999999999999
4,125.22760000000001,0.3562510440801564
6,96.37,0.18158642078427678
8,81.6326,0.0923862648683067
10,75.64719999999998,0.056158801868086305
12,71.61359999999999,0.03174487886249133
14,69.3558,0.018079231460162826
16,67.5628,0.007226850473195323
18,67.4284,0.0064133758470668045
20,66.78540000000001,0.002521529235455011
22,66.3688,0.0
24,66.46220000000001,0.000565316444050723
26,66.72760000000001,0.0021716867251110328
28,67.29659999999998,0.005615638081265084
30,67.588,0.007379376965594375
32,69.18960000000001,0.01707328292695931
34,72.88140000000001,0.03941841406342694
36,92.374,0.15740007698956282
38,89.76339999999999,0.14159905869364686
40,91.6644,0.15310512464803905
42,94.2008,0.16845703716077987
44,96.7172,0.18368789690177545
46,100.96619999999999,0.20940555825906737
48,103.2126,0.2230022055815012
50,107.77659999999999,0.250626448093782
52,111.9614,0.2759555300537716
54,115.405,0.29679839629287996
56,116.94379999999998,0.30611219655096433
58,124.6634,0.3528361453892209
60,125.63600000000001,0.3587229416791957
62,128.33599999999998,0.37506506586481303
64,132.5938,0.40083599044167306
66,137.0424,0.4277617584609834
68,140.1606,0.44663509610379537
70,143.78140000000002,0.46855048990056736
72,147.10700000000003,0.4886791447863783


==> computational_experiments/data/calibration/wsmp.csv <==
num_threads,solve_time,normalized_solve_time
2,330.9986,0.16930506759582778
4,573.3564,0.41297439337490094
6,807.116,0.6479989897624976
8,1157.2224,1.0
10,412.1576,0.2509032617158594
12,517.4502,0.3567656554639692
14,441.89840000000004,0.2808050048581485
16,309.4252,0.14761492255918254
18,388.92659999999995,0.22754654653205406
20,226.80319999999998,0.06454581137514553
22,263.99039999999997,0.10193425091210925
24,259.64300000000003,0.09756332483961674
26,170.8864,0.008326416102027556
28,346.0566,0.18444455436943805
30,335.5972,0.17392855304390345
32,428.69840000000005,0.26753357270170974
34,362.27540000000005,0.2007511228435934
36,787.588,0.6283653134631841
38,247.32960000000003,0.08518329054301874
40,436.1714,0.2750470130430026
42,285.1514,0.12320976423501853
44,261.0174,0.09894516244232957
46,942.0989999999999,0.7837124539119354
48,162.6048,0.0
50,198.8942,0.0364857810680205
52,651.165,0.4912040567148619
54,172.96560000000002,0.010416867748972075
56,217.397,0.055088709469850505
58,815.5849999999999,0.6565138199846854
60,515.2518,0.3545553587630059
62,288.5476,0.1266243428630259
64,369.8308,0.20834740909471136
66,352.4122,0.19083454787045792
68,370.1193999999999,0.2086375708614043
70,375.43919999999997,0.21398615910275462
72,360.9334,0.19940186057435536


==> computational_experiments/data/cutest/ma27.csv <==
solve_time,num_problems_solved
0.126,1.0
0.126,2.0
0.126,3.0
0.126,4.0
0.126,5.0
0.126,6.0
0.126,7.0
0.126,8.0
0.126,9.0
0.126,10.0
0.126,11.0
0.126,12.0
0.126,13.0
0.127,14.0
0.127,15.0
0.127,16.0
0.127,17.0
0.127,18.0
0.127,19.0
0.127,20.0
0.127,21.0
0.127,22.0
0.127,23.0
0.127,24.0
0.127,25.0
0.127,26.0
0.127,27.0
0.127,28.0
0.127,29.0
0.127,30.0
0.127,31.0
0.127,32.0
0.127,33.0
0.127,34.0
0.127,35.0
0.127,36.0
0.127,37.0
0.127,38.0
0.127,39.0
0.128,40.0
0.128,41.0
0.128,42.0
0.128,43.0
0.128,44.0
0.128,45.0
0.128,46.0
0.128,47.0
0.128,48.0
0.128,49.0
0.128,50.0
0.128,51.0
0.128,52.0
0.128,53.0
0.128,54.0
0.128,55.0
0.128,56.0
0.128,57.0
0.128,58.0
0.128,59.0
0.128,60.0
0.128,61.0
0.128,62.0
0.128,63.0
0.128,64.0
0.128,65.0
0.128,66.0
0.128,67.0
0.128,68.0
0.128,69.0
0.128,70.0
0.128,71.0
0.128,72.0
0.128,73.0
0.128,74.0
0.128,75.0
0.128,76.0
0.128,77.0
0.128,78.0
0.128,79.0
0.128,80.0
0.128,81.0
0.128,82.0
0.128,83.0
0.128,84.0
0.128,85.0
0.128,86.0
0.128,87.0
0.128,88.0
0.128,89.0
0.128,90.0
0.128,91.0
0.128,92.0
0.128,93.0
0.128,94.0
0.128,95.0
0.128,96.0
0.128,97.0
0.128,98.0
0.128,99.0
0.128,100.0
0.128,101.0
0.128,102.0
0.128,103.0
0.128,104.0
0.128,105.0
0.128,106.0
0.128,107.0
0.129,108.0
0.129,109.0
0.129,110.0
0.129,111.0
0.129,112.0
0.129,113.0
0.129,114.0
0.129,115.0
0.129,116.0
0.129,117.0
0.129,118.0
0.129,119.0
0.129,120.0
0.129,121.0
0.129,122.0
0.129,123.0
0.129,124.0
0.129,125.0
0.129,126.0
0.129,127.0
0.129,128.0
0.129,129.0
0.129,130.0
0.129,131.0
0.129,132.0
0.129,133.0
0.129,134.0
0.129,135.0
0.129,136.0
0.129,137.0
0.129,138.0
0.129,139.0
0.129,140.0
0.129,141.0
0.129,142.0
0.129,143.0
0.129,144.0
0.129,145.0
0.129,146.0
0.129,147.0
0.129,148.0
0.129,149.0
0.129,150.0
0.129,151.0
0.129,152.0
0.129,153.0
0.129,154.0
0.129,155.0
0.129,156.0
0.129,157.0
0.129,158.0
0.129,159.0
0.129,160.0
0.129,161.0
0.129,162.0
0.129,163.0
0.129,164.0
0.129,165.0
0.129,166.0
0.129,167.0
0.129,168.0
0.129,169.0
0.129,170.0
0.129,171.0
0.129,172.0
0.129,173.0
0.129,174.0
0.129,175.0
0.129,176.0
0.129,177.0
0.129,178.0
0.129,179.0
0.13,180.0
0.13,181.0
0.13,182.0
0.13,183.0
0.13,184.0
0.13,185.0
0.13,186.0
0.13,187.0
0.13,188.0
0.13,189.0
0.13,190.0
0.13,191.0
0.13,192.0
0.13,193.0
0.13,194.0
0.13,195.0
0.13,196.0
0.13,197.0
0.13,198.0
0.13,199.0
0.13,200.0
0.13,201.0
0.13,202.0
0.13,203.0
0.13,204.0
0.13,205.0
0.13,206.0
0.13,207.0
0.13,208.0
0.13,209.0
0.13,210.0
0.13,211.0
0.13,212.0
0.13,213.0
0.13,214.0
0.13,215.0
0.13,216.0
0.13,217.0
0.13,218.0
0.13,219.0
0.13,220.0
0.13,221.0
0.13,222.0
0.13,223.0
0.13,224.0
0.13,225.0
0.13,226.0
0.13,227.0
0.13,228.0
0.13,229.0
0.13,230.0
0.13,231.0
0.13,232.0
0.13,233.0
0.13,234.0
0.13,235.0
0.13,236.0
0.13,237.0
0.13,238.0
0.13,239.0
0.13,240.0
0.13,241.0
0.13,242.0
0.13,243.0
0.13,244.0
0.13,245.0
0.13,246.0
0.13,247.0
0.13,248.0
0.13,249.0
0.13,250.0
0.13,251.0
0.131,252.0
0.131,253.0
0.131,254.0
0.131,255.0
0.131,256.0
0.131,257.0
0.131,258.0
0.131,259.0
0.131,260.0
0.131,261.0
0.131,262.0
0.131,263.0
0.131,264.0
0.131,265.0
0.131,266.0
0.131,267.0
0.131,268.0
0.131,269.0
0.131,270.0
0.131,271.0
0.131,272.0
0.131,273.0
0.131,274.0
0.131,275.0
0.131,276.0
0.131,277.0
0.131,278.0
0.131,279.0
0.131,280.0
0.131,281.0
0.131,282.0
0.131,283.0
0.131,284.0
0.131,285.0
0.131,286.0
0.131,287.0
0.131,288.0
0.132,289.0
0.132,290.0
0.132,291.0
0.132,292.0
0.132,293.0
0.132,294.0
0.132,295.0
0.132,296.0
0.132,297.0
0.132,298.0
0.132,299.0
0.132,300.0
0.132,301.0
0.132,302.0
0.132,303.0
0.132,304.0
0.132,305.0
0.132,306.0
0.132,307.0
0.132,308.0
0.132,309.0
0.132,310.0
0.132,311.0
0.132,312.0
0.132,313.0
0.132,314.0
0.132,315.0
0.132,316.0
0.132,317.0
0.132,318.0
0.132,319.0
0.132,320.0
0.132,321.0
0.132,322.0
0.132,323.0
0.132,324.0
0.132,325.0
0.132,326.0
0.132,327.0
0.132,328.0
0.132,329.0
0.132,330.0
0.133,331.0
0.133,332.0
0.133,333.0
0.133,334.0
0.133,335.0
0.133,336.0
0.133,337.0
0.133,338.0
0.133,339.0
0.133,340.0
0.133,341.0
0.133,342.0
0.133,343.0
0.133,344.0
0.133,345.0
0.133,346.0
0.133,347.0
0.134,348.0
0.134,349.0
0.134,350.0
0.134,351.0
0.134,352.0
0.134,353.0
0.134,354.0
0.134,355.0
0.134,356.0
0.134,357.0
0.134,358.0
0.134,359.0
0.134,360.0
0.134,361.0
0.134,362.0
0.134,363.0
0.134,364.0
0.134,365.0
0.135,366.0
0.135,367.0
0.135,368.0
0.135,369.0
0.135,370.0
0.135,371.0
0.135,372.0
0.135,373.0
0.135,374.0
0.135,375.0
0.135,376.0
0.135,377.0
0.135,378.0
0.135,379.0
0.135,380.0
0.135,381.0
0.135,382.0
0.135,383.0
0.135,384.0
0.135,385.0
0.136,386.0
0.136,387.0
0.136,388.0
0.136,389.0
0.136,390.0
0.136,391.0
0.136,392.0
0.136,393.0
0.136,394.0
0.136,395.0
0.136,396.0
0.136,397.0
0.136,398.0
0.136,399.0
0.136,400.0
0.136,401.0
0.137,402.0
0.137,403.0
0.137,404.0
0.137,405.0
0.137,406.0
0.137,407.0
0.137,408.0
0.137,409.0
0.137,410.0
0.137,411.0
0.138,412.0
0.138,413.0
0.138,414.0
0.138,415.0
0.138,416.0
0.138,417.0
0.138,418.0
0.138,419.0
0.138,420.0
0.138,421.0
0.138,422.0
0.138,423.0
0.138,424.0
0.138,425.0
0.138,426.0
0.138,427.0
0.138,428.0
0.138,429.0
0.139,430.0
0.139,431.0
0.139,432.0
0.139,433.0
0.139,434.0
0.139,435.0
0.139,436.0
0.139,437.0
0.14,438.0
0.14,439.0
0.14,440.0
0.14,441.0
0.14,442.0
0.14,443.0
0.14,444.0
0.14,445.0
0.14,446.0
0.14,447.0
0.14,448.0
0.14,449.0
0.14,450.0
0.14,451.0
0.14100000000000001,452.0
0.14100000000000001,453.0
0.14100000000000001,454.0
0.14100000000000001,455.0
0.14100000000000001,456.0
0.14100000000000001,457.0
0.142,458.0
0.142,459.0
0.14200000000000002,460.0
0.14200000000000002,461.0
0.14200000000000002,462.0
0.14200000000000002,463.0
0.14200000000000002,464.0
0.14200000000000002,465.0
0.14200000000000002,466.0
0.14200000000000002,467.0
0.143,468.0
0.143,469.0
0.143,470.0
0.144,471.0
0.144,472.0
0.144,473.0
0.144,474.0
0.14400000000000002,475.0
0.14400000000000002,476.0
0.14400000000000002,477.0
0.145,478.0
0.145,479.0
0.145,480.0
0.145,481.0
0.145,482.0
0.145,483.0
0.145,484.0
0.14500000000000002,485.0
0.14500000000000002,486.0
0.146,487.0
0.146,488.0
0.14600000000000002,489.0
0.147,490.0
0.147,491.0
0.147,492.0
0.14700000000000002,493.0
0.148,494.0
0.148,495.0
0.148,496.0
0.149,497.0
0.149,498.0
0.149,499.0
0.149,500.0
0.15,501.0
0.15,502.0
0.151,503.0
0.151,504.0
0.151,505.0
0.151,506.0
0.151,507.0
0.152,508.0
0.152,509.0
0.153,510.0
0.153,511.0
0.154,512.0
0.154,513.0
0.154,514.0
0.155,515.0
0.155,516.0
0.156,517.0
0.156,518.0
0.156,519.0
0.157,520.0
0.157,521.0
0.157,522.0
0.157,523.0
0.159,524.0
0.159,525.0
0.159,526.0
0.159,527.0
0.159,528.0
0.16,529.0
0.16,530.0
0.161,531.0
0.161,532.0
0.161,533.0
0.16299999999999998,534.0
0.16299999999999998,535.0
0.163,536.0
0.163,537.0
0.163,538.0
0.16399999999999998,539.0
0.164,540.0
0.164,541.0
0.164,542.0
0.16499999999999998,543.0
0.165,544.0
0.165,545.0
0.166,546.0
0.166,547.0
0.167,548.0
0.167,549.0
0.167,550.0
0.167,551.0
0.168,552.0
0.168,553.0
0.168,554.0
0.168,555.0
0.169,556.0
0.169,557.0
0.17,558.0
0.17,559.0
0.17,560.0
0.17,561.0
0.17099999999999999,562.0
0.171,563.0
0.171,564.0
0.17200000000000001,565.0
0.17200000000000001,566.0
0.17200000000000001,567.0
0.17200000000000001,568.0
0.17200000000000001,569.0
0.17200000000000001,570.0
0.17300000000000001,571.0
0.17400000000000002,572.0
0.17400000000000002,573.0
0.17500000000000002,574.0
0.17500000000000002,575.0
0.176,576.0
0.176,577.0
0.17600000000000002,578.0
0.177,579.0
0.179,580.0
0.179,581.0
0.179,582.0
0.18,583.0
0.18000000000000002,584.0
0.181,585.0
0.181,586.0
0.181,587.0
0.181,588.0
0.181,589.0
0.18100000000000002,590.0
0.18100000000000002,591.0
0.183,592.0
0.183,593.0
0.184,594.0
0.18400000000000002,595.0
0.185,596.0
0.18500000000000003,597.0
0.186,598.0
0.187,599.0
0.187,600.0
0.188,601.0
0.188,602.0
0.189,603.0
0.189,604.0
0.189,605.0
0.189,606.0
0.189,607.0
0.191,608.0
0.191,609.0
0.191,610.0
0.192,611.0
0.192,612.0
0.193,613.0
0.193,614.0
0.194,615.0
0.19499999999999998,616.0
0.195,617.0
0.195,618.0
0.195,619.0
0.19599999999999998,620.0
0.197,621.0
0.19799999999999998,622.0
0.198,623.0
0.198,624.0
0.19899999999999998,625.0
0.199,626.0
0.199,627.0
0.2,628.0
0.2,629.0
0.2,630.0
0.2,631.0
0.20099999999999998,632.0
0.20199999999999999,633.0
0.202,634.0
0.202,635.0
0.20299999999999999,636.0
0.203,637.0
0.20400000000000001,638.0
0.20400000000000001,639.0
0.20500000000000002,640.0
0.20600000000000002,641.0
0.20600000000000002,642.0
0.20600000000000002,643.0
0.207,644.0
0.207,645.0
0.20900000000000002,646.0
0.211,647.0
0.212,648.0
0.21200000000000002,649.0
0.213,650.0
0.213,651.0
0.214,652.0
0.216,653.0
0.216,654.0
0.217,655.0
0.217,656.0
0.21800000000000003,657.0
0.219,658.0
0.22,659.0
0.22,660.0
0.22,661.0
0.221,662.0
0.221,663.0
0.221,664.0
0.221,665.0
0.223,666.0
0.224,667.0
0.226,668.0
0.226,669.0
0.226,670.0
0.227,671.0
0.228,672.0
0.228,673.0
0.229,674.0
0.229,675.0
0.231,676.0
0.23299999999999998,677.0
0.235,678.0
0.236,679.0
0.238,680.0
0.239,681.0
0.239,682.0
0.24,683.0
0.24,684.0
0.244,685.0
0.244,686.0
0.245,687.0
0.24500000000000002,688.0
0.248,689.0
0.25,690.0
0.25,691.0
0.255,692.0
0.256,693.0
0.257,694.0
0.258,695.0
0.26,696.0
0.261,697.0
0.264,698.0
0.264,699.0
0.264,700.0
0.264,701.0
0.265,702.0
0.266,703.0
0.268,704.0
0.269,705.0
0.269,706.0
0.27,707.0
0.271,708.0
0.274,709.0
0.274,710.0
0.275,711.0
0.276,712.0
0.277,713.0
0.277,714.0
0.278,715.0
0.278,716.0
0.27999999999999997,717.0
0.28,718.0
0.281,719.0
0.281,720.0
0.28200000000000003,721.0
0.28200000000000003,722.0
0.287,723.0
0.28700000000000003,724.0
0.29000000000000004,725.0
0.291,726.0
0.291,727.0
0.29100000000000004,728.0
0.294,729.0
0.295,730.0
0.299,731.0
0.299,732.0
0.302,733.0
0.302,734.0
0.303,735.0
0.304,736.0
0.305,737.0
0.311,738.0
0.31100000000000005,739.0
0.314,740.0
0.315,741.0
0.32,742.0
0.323,743.0
0.33,744.0
0.331,745.0
0.33299999999999996,746.0
0.335,747.0
0.336,748.0
0.345,749.0
0.34700000000000003,750.0
0.34800000000000003,751.0
0.349,752.0
0.35,753.0
0.35,754.0
0.351,755.0
0.354,756.0
0.362,757.0
0.362,758.0
0.368,759.0
0.371,760.0
0.378,761.0
0.38,762.0
0.382,763.0
0.386,764.0
0.388,765.0
0.38999999999999996,766.0
0.405,767.0
0.405,768.0
0.409,769.0
0.416,770.0
0.417,771.0
0.419,772.0
0.42,773.0
0.424,774.0
0.432,775.0
0.436,776.0
0.43700000000000006,777.0
0.44899999999999995,778.0
0.45599999999999996,779.0
0.459,780.0
0.46099999999999997,781.0
0.46499999999999997,782.0
0.473,783.0
0.474,784.0
0.477,785.0
0.478,786.0
0.491,787.0
0.49300000000000005,788.0
0.498,789.0
0.5,790.0
0.51,791.0
0.517,792.0
0.517,793.0
0.523,794.0
0.531,795.0
0.536,796.0
0.537,797.0
0.5409999999999999,798.0
0.543,799.0
0.545,800.0
0.549,801.0
0.556,802.0
0.5609999999999999,803.0
0.5619999999999999,804.0
0.5700000000000001,805.0
0.574,806.0
0.575,807.0
0.579,808.0
0.5800000000000001,809.0
0.582,810.0
0.588,811.0
0.59,812.0
0.594,813.0
0.613,814.0
0.618,815.0
0.628,816.0
0.633,817.0
0.633,818.0
0.636,819.0
0.642,820.0
0.645,821.0
0.646,822.0
0.647,823.0
0.648,824.0
0.648,825.0
0.649,826.0
0.661,827.0
0.663,828.0
0.6709999999999999,829.0
0.672,830.0
0.6759999999999999,831.0
0.6880000000000001,832.0
0.6890000000000001,833.0
0.6960000000000001,834.0
0.6970000000000001,835.0
0.706,836.0
0.7060000000000001,837.0
0.7060000000000001,838.0
0.7100000000000001,839.0
0.7170000000000001,840.0
0.7170000000000001,841.0
0.7170000000000001,842.0
0.7190000000000001,843.0
0.7200000000000001,844.0
0.7210000000000001,845.0
0.723,846.0
0.724,847.0
0.726,848.0
0.734,849.0
0.737,850.0
0.743,851.0
0.744,852.0
0.7450000000000001,853.0
0.747,854.0
0.748,855.0
0.752,856.0
0.753,857.0
0.754,858.0
0.755,859.0
0.756,860.0
0.756,861.0
0.758,862.0
0.76,863.0
0.761,864.0
0.7649999999999999,865.0
0.783,866.0
0.79,867.0
0.7929999999999999,868.0
0.796,869.0
0.798,870.0
0.8,871.0
0.804,872.0
0.811,873.0
0.8160000000000001,874.0
0.8200000000000001,875.0
0.823,876.0
0.842,877.0
0.854,878.0
0.868,879.0
0.879,880.0
0.887,881.0
0.901,882.0
0.914,883.0
0.915,884.0
0.915,885.0
0.9159999999999999,886.0
0.916,887.0
0.917,888.0
0.918,889.0
0.92,890.0
0.92,891.0
0.922,892.0
0.923,893.0
0.926,894.0
0.93,895.0
0.938,896.0
0.9590000000000001,897.0
0.9750000000000001,898.0
0.979,899.0
1.0079999999999998,900.0
1.015,901.0
1.016,902.0
1.05,903.0
1.086,904.0
1.087,905.0
1.097,906.0
1.109,907.0
1.148,908.0
1.163,909.0
1.193,910.0
1.2009999999999998,911.0
1.21,912.0
1.226,913.0
1.227,914.0
1.238,915.0
1.285,916.0
1.293,917.0
1.302,918.0
1.3170000000000002,919.0
1.341,920.0
1.347,921.0
1.3499999999999999,922.0
1.3539999999999999,923.0
1.359,924.0
1.39,925.0
1.407,926.0
1.46,927.0
1.488,928.0
1.496,929.0
1.4969999999999999,930.0
1.508,931.0
1.529,932.0
1.547,933.0
1.5630000000000002,934.0
1.569,935.0
1.59,936.0
1.6489999999999998,937.0
1.654,938.0
1.792,939.0
1.81,940.0
1.82,941.0
1.8969999999999998,942.0
1.9080000000000001,943.0
1.978,944.0
1.978,945.0
1.985,946.0
2.012,947.0
2.036,948.0
2.044,949.0
2.054,950.0
2.076,951.0
2.14,952.0
2.173,953.0
2.235,954.0
2.245,955.0
2.245,956.0
2.3659999999999997,957.0
2.386,958.0
2.386,959.0
2.559,960.0
2.583,961.0
2.62,962.0
2.652,963.0
2.662,964.0
2.7279999999999998,965.0
2.745,966.0
2.801,967.0
2.851,968.0
2.8640000000000003,969.0
2.931,970.0
2.986,971.0
3.046,972.0
3.061,973.0
3.0829999999999997,974.0
3.198,975.0
3.214,976.0
3.234,977.0
3.408,978.0
3.5330000000000004,979.0
3.54,980.0
3.5740000000000003,981.0
3.623,982.0
3.685,983.0
3.731,984.0
3.7409999999999997,985.0
4.176,986.0
4.289,987.0
4.413,988.0
4.422,989.0
4.436999999999999,990.0
4.491,991.0
4.663,992.0
4.961,993.0
5.047,994.0
5.068,995.0
5.382000000000001,996.0
5.46,997.0
5.527,998.0
5.533,999.0
5.558,1000.0
5.571,1001.0
5.591,1002.0
5.696,1003.0
5.7139999999999995,1004.0
5.754,1005.0
5.800999999999999,1006.0
6.045,1007.0
6.093,1008.0
6.117000000000001,1009.0
6.2490000000000006,1010.0
6.4110000000000005,1011.0
6.428999999999999,1012.0
6.555,1013.0
6.769,1014.0
6.885,1015.0
6.928,1016.0
7.377,1017.0
7.482,1018.0
7.508,1019.0
8.168,1020.0
8.892999999999999,1021.0
9.102,1022.0
9.216000000000001,1023.0
9.263,1024.0
9.306,1025.0
9.678,1026.0
9.764000000000001,1027.0
9.952,1028.0
10.292,1029.0
10.385,1030.0
10.644,1031.0
11.177999999999999,1032.0
11.339,1033.0
11.599,1034.0
11.683000000000002,1035.0
12.882000000000001,1036.0
13.110000000000001,1037.0
13.190000000000001,1038.0
14.056000000000001,1039.0
16.774,1040.0
17.875999999999998,1041.0
19.68,1042.0
20.509,1043.0
22.653000000000002,1044.0
23.546999999999997,1045.0
24.918,1046.0
28.523999999999997,1047.0
32.177,1048.0
33.314,1049.0
33.586000000000006,1050.0
36.284,1051.0
40.266,1052.0
44.38,1053.0
44.737,1054.0
47.330999999999996,1055.0
48.486999999999995,1056.0
49.233000000000004,1057.0
50.027,1058.0
50.743,1059.0
53.92,1060.0
57.709,1061.0
58.073,1062.0
58.401999999999994,1063.0
60.355999999999995,1064.0
60.647,1065.0
61.221000000000004,1066.0
62.934999999999995,1067.0
63.553,1068.0
66.337,1069.0
66.97200000000001,1070.0
73.621,1071.0
78.24199999999999,1072.0
90.22999999999999,1073.0
90.36500000000001,1074.0
90.888,1075.0
93.989,1076.0
100.256,1077.0
105.888,1078.0
108.118,1079.0
114.301,1080.0
117.726,1081.0
118.955,1082.0
131.894,1083.0
170.556,1084.0
174.531,1085.0
180.60899999999998,1086.0
186.455,1087.0
236.603,1088.0
256.19100000000003,1089.0
275.374,1090.0
278.414,1091.0
285.443,1092.0
313.229,1093.0
329.194,1094.0
335.813,1095.0
437.76599999999996,1096.0
524.33,1097.0
561.4060000000001,1098.0
599.246,1099.0
637.5980000000001,1100.0
679.169,1101.0
732.4929999999999,1102.0
856.187,1103.0
906.505,1104.0
1039.085,1105.0
1048.27,1106.0
1332.1209999999999,1107.0
1496.457,1108.0
1586.905,1109.0
1697.6699999999998,1110.0
1724.1390000000001,1111.0
2323.992,1112.0
2534.814,1113.0
3269.387,1114.0
3558.277,1115.0
3660.869,1116.0
3971.121,1117.0
4240.2,1118.0
5163.908,1119.0
6073.4400000000005,1120.0
8517.33,1121.0
10516.692,1122.0
14109.417,1122.0


==> computational_experiments/data/cutest/ma57.csv <==
solve_time,num_problems_solved
0.126,1.0
0.126,2.0
0.126,3.0
0.126,4.0
0.126,5.0
0.126,6.0
0.126,7.0
0.126,8.0
0.126,9.0
0.126,10.0
0.126,11.0
0.127,12.0
0.127,13.0
0.127,14.0
0.127,15.0
0.127,16.0
0.127,17.0
0.127,18.0
0.127,19.0
0.127,20.0
0.127,21.0
0.127,22.0
0.127,23.0
0.127,24.0
0.127,25.0
0.127,26.0
0.127,27.0
0.127,28.0
0.127,29.0
0.127,30.0
0.127,31.0
0.127,32.0
0.127,33.0
0.127,34.0
0.127,35.0
0.127,36.0
0.127,37.0
0.127,38.0
0.127,39.0
0.127,40.0
0.127,41.0
0.127,42.0
0.127,43.0
0.127,44.0
0.128,45.0
0.128,46.0
0.128,47.0
0.128,48.0
0.128,49.0
0.128,50.0
0.128,51.0
0.128,52.0
0.128,53.0
0.128,54.0
0.128,55.0
0.128,56.0
0.128,57.0
0.128,58.0
0.128,59.0
0.128,60.0
0.128,61.0
0.128,62.0
0.128,63.0
0.128,64.0
0.128,65.0
0.128,66.0
0.128,67.0
0.128,68.0
0.128,69.0
0.128,70.0
0.128,71.0
0.128,72.0
0.128,73.0
0.128,74.0
0.128,75.0
0.128,76.0
0.128,77.0
0.128,78.0
0.128,79.0
0.128,80.0
0.128,81.0
0.128,82.0
0.128,83.0
0.128,84.0
0.128,85.0
0.128,86.0
0.128,87.0
0.128,88.0
0.128,89.0
0.128,90.0
0.128,91.0
0.128,92.0
0.128,93.0
0.128,94.0
0.128,95.0
0.129,96.0
0.129,97.0
0.129,98.0
0.129,99.0
0.129,100.0
0.129,101.0
0.129,102.0
0.129,103.0
0.129,104.0
0.129,105.0
0.129,106.0
0.129,107.0
0.129,108.0
0.129,109.0
0.129,110.0
0.129,111.0
0.129,112.0
0.129,113.0
0.129,114.0
0.129,115.0
0.129,116.0
0.129,117.0
0.129,118.0
0.129,119.0
0.129,120.0
0.129,121.0
0.129,122.0
0.129,123.0
0.129,124.0
0.129,125.0
0.129,126.0
0.129,127.0
0.129,128.0
0.129,129.0
0.129,130.0
0.129,131.0
0.129,132.0
0.129,133.0
0.129,134.0
0.129,135.0
0.129,136.0
0.129,137.0
0.129,138.0
0.129,139.0
0.129,140.0
0.129,141.0
0.129,142.0
0.129,143.0
0.129,144.0
0.129,145.0
0.129,146.0
0.129,147.0
0.129,148.0
0.129,149.0
0.129,150.0
0.129,151.0
0.129,152.0
0.129,153.0
0.129,154.0
0.129,155.0
0.129,156.0
0.13,157.0
0.13,158.0
0.13,159.0
0.13,160.0
0.13,161.0
0.13,162.0
0.13,163.0
0.13,164.0
0.13,165.0
0.13,166.0
0.13,167.0
0.13,168.0
0.13,169.0
0.13,170.0
0.13,171.0
0.13,172.0
0.13,173.0
0.13,174.0
0.13,175.0
0.13,176.0
0.13,177.0
0.13,178.0
0.13,179.0
0.13,180.0
0.13,181.0
0.13,182.0
0.13,183.0
0.13,184.0
0.13,185.0
0.13,186.0
0.13,187.0
0.13,188.0
0.13,189.0
0.13,190.0
0.13,191.0
0.13,192.0
0.13,193.0
0.13,194.0
0.13,195.0
0.13,196.0
0.13,197.0
0.13,198.0
0.13,199.0
0.13,200.0
0.13,201.0
0.13,202.0
0.13,203.0
0.13,204.0
0.13,205.0
0.13,206.0
0.13,207.0
0.13,208.0
0.13,209.0
0.13,210.0
0.13,211.0
0.13,212.0
0.13,213.0
0.13,214.0
0.13,215.0
0.13,216.0
0.13,217.0
0.13,218.0
0.13,219.0
0.13,220.0
0.13,221.0
0.13,222.0
0.13,223.0
0.13,224.0
0.13,225.0
0.13,226.0
0.13,227.0
0.131,228.0
0.131,229.0
0.131,230.0
0.131,231.0
0.131,232.0
0.131,233.0
0.131,234.0
0.131,235.0
0.131,236.0
0.131,237.0
0.131,238.0
0.131,239.0
0.131,240.0
0.131,241.0
0.131,242.0
0.131,243.0
0.131,244.0
0.131,245.0
0.131,246.0
0.131,247.0
0.131,248.0
0.131,249.0
0.131,250.0
0.131,251.0
0.131,252.0
0.131,253.0
0.131,254.0
0.131,255.0
0.131,256.0
0.131,257.0
0.131,258.0
0.131,259.0
0.131,260.0
0.131,261.0
0.131,262.0
0.131,263.0
0.131,264.0
0.131,265.0
0.131,266.0
0.131,267.0
0.131,268.0
0.131,269.0
0.131,270.0
0.131,271.0
0.131,272.0
0.131,273.0
0.131,274.0
0.131,275.0
0.131,276.0
0.131,277.0
0.131,278.0
0.132,279.0
0.132,280.0
0.132,281.0
0.132,282.0
0.132,283.0
0.132,284.0
0.132,285.0
0.132,286.0
0.132,287.0
0.132,288.0
0.132,289.0
0.132,290.0
0.132,291.0
0.132,292.0
0.132,293.0
0.132,294.0
0.132,295.0
0.132,296.0
0.132,297.0
0.132,298.0
0.132,299.0
0.132,300.0
0.132,301.0
0.132,302.0
0.132,303.0
0.132,304.0
0.132,305.0
0.132,306.0
0.132,307.0
0.132,308.0
0.132,309.0
0.132,310.0
0.132,311.0
0.132,312.0
0.132,313.0
0.132,314.0
0.132,315.0
0.132,316.0
0.132,317.0
0.132,318.0
0.133,319.0
0.133,320.0
0.133,321.0
0.133,322.0
0.133,323.0
0.133,324.0
0.133,325.0
0.133,326.0
0.133,327.0
0.133,328.0
0.133,329.0
0.133,330.0
0.133,331.0
0.133,332.0
0.133,333.0
0.133,334.0
0.133,335.0
0.133,336.0
0.133,337.0
0.133,338.0
0.134,339.0
0.134,340.0
0.134,341.0
0.134,342.0
0.134,343.0
0.134,344.0
0.134,345.0
0.134,346.0
0.134,347.0
0.134,348.0
0.134,349.0
0.134,350.0
0.134,351.0
0.134,352.0
0.134,353.0
0.134,354.0
0.134,355.0
0.134,356.0
0.135,357.0
0.135,358.0
0.135,359.0
0.135,360.0
0.135,361.0
0.135,362.0
0.135,363.0
0.135,364.0
0.135,365.0
0.135,366.0
0.135,367.0
0.135,368.0
0.135,369.0
0.135,370.0
0.135,371.0
0.135,372.0
0.135,373.0
0.135,374.0
0.136,375.0
0.136,376.0
0.136,377.0
0.136,378.0
0.136,379.0
0.136,380.0
0.136,381.0
0.136,382.0
0.136,383.0
0.136,384.0
0.136,385.0
0.136,386.0
0.136,387.0
0.136,388.0
0.137,389.0
0.137,390.0
0.137,391.0
0.137,392.0
0.137,393.0
0.137,394.0
0.137,395.0
0.137,396.0
0.137,397.0
0.137,398.0
0.137,399.0
0.137,400.0
0.138,401.0
0.138,402.0
0.138,403.0
0.138,404.0
0.138,405.0
0.138,406.0
0.138,407.0
0.138,408.0
0.138,409.0
0.138,410.0
0.138,411.0
0.139,412.0
0.139,413.0
0.139,414.0
0.139,415.0
0.139,416.0
0.139,417.0
0.139,418.0
0.14,419.0
0.14,420.0
0.14,421.0
0.14,422.0
0.14,423.0
0.141,424.0
0.14100000000000001,425.0
0.14100000000000001,426.0
0.14100000000000001,427.0
0.14100000000000001,428.0
0.14100000000000001,429.0
0.14100000000000001,430.0
0.14100000000000001,431.0
0.14100000000000001,432.0
0.14100000000000001,433.0
0.14100000000000001,434.0
0.14100000000000001,435.0
0.14100000000000001,436.0
0.14100000000000001,437.0
0.14100000000000001,438.0
0.142,439.0
0.14200000000000002,440.0
0.14200000000000002,441.0
0.14200000000000002,442.0
0.14200000000000002,443.0
0.143,444.0
0.143,445.0
0.143,446.0
0.14300000000000002,447.0
0.144,448.0
0.144,449.0
0.144,450.0
0.144,451.0
0.144,452.0
0.144,453.0
0.144,454.0
0.14400000000000002,455.0
0.14400000000000002,456.0
0.14400000000000002,457.0
0.145,458.0
0.145,459.0
0.145,460.0
0.145,461.0
0.146,462.0
0.146,463.0
0.146,464.0
0.146,465.0
0.146,466.0
0.146,467.0
0.146,468.0
0.146,469.0
0.14600000000000002,470.0
0.14600000000000002,471.0
0.147,472.0
0.147,473.0
0.147,474.0
0.147,475.0
0.147,476.0
0.14700000000000002,477.0
0.148,478.0
0.148,479.0
0.148,480.0
0.148,481.0
0.148,482.0
0.148,483.0
0.14800000000000002,484.0
0.149,485.0
0.149,486.0
0.15,487.0
0.15,488.0
0.151,489.0
0.152,490.0
0.152,491.0
0.152,492.0
0.152,493.0
0.153,494.0
0.153,495.0
0.153,496.0
0.153,497.0
0.153,498.0
0.153,499.0
0.154,500.0
0.154,501.0
0.154,502.0
0.154,503.0
0.154,504.0
0.155,505.0
0.155,506.0
0.155,507.0
0.155,508.0
0.156,509.0
0.156,510.0
0.156,511.0
0.156,512.0
0.157,513.0
0.158,514.0
0.158,515.0
0.158,516.0
0.159,517.0
0.159,518.0
0.159,519.0
0.159,520.0
0.16,521.0
0.16,522.0
0.161,523.0
0.161,524.0
0.162,525.0
0.163,526.0
0.163,527.0
0.16399999999999998,528.0
0.164,529.0
0.164,530.0
0.164,531.0
0.164,532.0
0.16599999999999998,533.0
0.166,534.0
0.167,535.0
0.167,536.0
0.167,537.0
0.16799999999999998,538.0
0.168,539.0
0.168,540.0
0.168,541.0
0.169,542.0
0.169,543.0
0.169,544.0
0.169,545.0
0.17,546.0
0.17,547.0
0.171,548.0
0.17200000000000001,549.0
0.17200000000000001,550.0
0.17200000000000001,551.0
0.17200000000000001,552.0
0.17200000000000001,553.0
0.17300000000000001,554.0
0.17300000000000001,555.0
0.17400000000000002,556.0
0.17400000000000002,557.0
0.17400000000000002,558.0
0.17400000000000002,559.0
0.176,560.0
0.176,561.0
0.176,562.0
0.176,563.0
0.17600000000000002,564.0
0.17600000000000002,565.0
0.177,566.0
0.17700000000000002,567.0
0.178,568.0
0.17900000000000002,569.0
0.17900000000000002,570.0
0.17900000000000002,571.0
0.18,572.0
0.18,573.0
0.18,574.0
0.18,575.0
0.18000000000000002,576.0
0.18100000000000002,577.0
0.182,578.0
0.183,579.0
0.184,580.0
0.184,581.0
0.185,582.0
0.185,583.0
0.185,584.0
0.18500000000000003,585.0
0.187,586.0
0.187,587.0
0.188,588.0
0.189,589.0
0.189,590.0
0.189,591.0
0.189,592.0
0.191,593.0
0.192,594.0
0.192,595.0
0.192,596.0
0.193,597.0
0.195,598.0
0.196,599.0
0.196,600.0
0.19699999999999998,601.0
0.19699999999999998,602.0
0.19699999999999998,603.0
0.197,604.0
0.19799999999999998,605.0
0.198,606.0
0.198,607.0
0.198,608.0
0.198,609.0
0.198,610.0
0.199,611.0
0.199,612.0
0.199,613.0
0.2,614.0
0.20099999999999998,615.0
0.20099999999999998,616.0
0.201,617.0
0.202,618.0
0.203,619.0
0.204,620.0
0.20400000000000001,621.0
0.20400000000000001,622.0
0.20400000000000001,623.0
0.20500000000000002,624.0
0.20600000000000002,625.0
0.20600000000000002,626.0
0.207,627.0
0.20700000000000002,628.0
0.20700000000000002,629.0
0.208,630.0
0.209,631.0
0.20900000000000002,632.0
0.20900000000000002,633.0
0.21,634.0
0.21000000000000002,635.0
0.21000000000000002,636.0
0.21100000000000002,637.0
0.21100000000000002,638.0
0.212,639.0
0.212,640.0
0.21300000000000002,641.0
0.214,642.0
0.214,643.0
0.214,644.0
0.216,645.0
0.216,646.0
0.21600000000000003,647.0
0.21600000000000003,648.0
0.217,649.0
0.217,650.0
0.21700000000000003,651.0
0.218,652.0
0.219,653.0
0.21900000000000003,654.0
0.22,655.0
0.22100000000000003,656.0
0.223,657.0
0.223,658.0
0.22399999999999998,659.0
0.224,660.0
0.225,661.0
0.22599999999999998,662.0
0.226,663.0
0.226,664.0
0.22699999999999998,665.0
0.22799999999999998,666.0
0.228,667.0
0.22999999999999998,668.0
0.23,669.0
0.23199999999999998,670.0
0.232,671.0
0.23399999999999999,672.0
0.234,673.0
0.238,674.0
0.24,675.0
0.242,676.0
0.242,677.0
0.242,678.0
0.244,679.0
0.248,680.0
0.248,681.0
0.249,682.0
0.25,683.0
0.25,684.0
0.254,685.0
0.255,686.0
0.258,687.0
0.259,688.0
0.261,689.0
0.265,690.0
0.266,691.0
0.268,692.0
0.269,693.0
0.272,694.0
0.272,695.0
0.275,696.0
0.278,697.0
0.279,698.0
0.27999999999999997,699.0
0.28300000000000003,700.0
0.287,701.0
0.28800000000000003,702.0
0.28900000000000003,703.0
0.29000000000000004,704.0
0.29200000000000004,705.0
0.29200000000000004,706.0
0.293,707.0
0.294,708.0
0.29400000000000004,709.0
0.295,710.0
0.29500000000000004,711.0
0.29500000000000004,712.0
0.29500000000000004,713.0
0.29600000000000004,714.0
0.29700000000000004,715.0
0.298,716.0
0.299,717.0
0.29900000000000004,718.0
0.301,719.0
0.30100000000000005,720.0
0.303,721.0
0.303,722.0
0.303,723.0
0.304,724.0
0.304,725.0
0.306,726.0
0.306,727.0
0.309,728.0
0.313,729.0
0.314,730.0
0.316,731.0
0.32,732.0
0.321,733.0
0.323,734.0
0.323,735.0
0.324,736.0
0.324,737.0
0.33,738.0
0.332,739.0
0.33899999999999997,740.0
0.342,741.0
0.34400000000000003,742.0
0.345,743.0
0.34700000000000003,744.0
0.353,745.0
0.353,746.0
0.356,747.0
0.361,748.0
0.362,749.0
0.362,750.0
0.363,751.0
0.366,752.0
0.366,753.0
0.367,754.0
0.368,755.0
0.37,756.0
0.374,757.0
0.377,758.0
0.377,759.0
0.382,760.0
0.387,761.0
0.388,762.0
0.39099999999999996,763.0
0.394,764.0
0.397,765.0
0.401,766.0
0.401,767.0
0.403,768.0
0.40499999999999997,769.0
0.411,770.0
0.411,771.0
0.414,772.0
0.418,773.0
0.41800000000000004,774.0
0.42400000000000004,775.0
0.441,776.0
0.443,777.0
0.444,778.0
0.459,779.0
0.461,780.0
0.462,781.0
0.46799999999999997,782.0
0.469,783.0
0.46900000000000003,784.0
0.472,785.0
0.473,786.0
0.475,787.0
0.48,788.0
0.486,789.0
0.49,790.0
0.497,791.0
0.5,792.0
0.505,793.0
0.512,794.0
0.514,795.0
0.527,796.0
0.5309999999999999,797.0
0.531,798.0
0.5329999999999999,799.0
0.533,800.0
0.534,801.0
0.534,802.0
0.534,803.0
0.5349999999999999,804.0
0.535,805.0
0.536,806.0
0.536,807.0
0.536,808.0
0.538,809.0
0.5389999999999999,810.0
0.5409999999999999,811.0
0.5409999999999999,812.0
0.5409999999999999,813.0
0.546,814.0
0.546,815.0
0.5660000000000001,816.0
0.571,817.0
0.5710000000000001,818.0
0.586,819.0
0.591,820.0
0.593,821.0
0.594,822.0
0.594,823.0
0.6010000000000001,824.0
0.604,825.0
0.607,826.0
0.611,827.0
0.614,828.0
0.622,829.0
0.625,830.0
0.632,831.0
0.636,832.0
0.638,833.0
0.644,834.0
0.651,835.0
0.6519999999999999,836.0
0.653,837.0
0.654,838.0
0.656,839.0
0.657,840.0
0.6639999999999999,841.0
0.668,842.0
0.67,843.0
0.689,844.0
0.7040000000000001,845.0
0.712,846.0
0.716,847.0
0.726,848.0
0.741,849.0
0.7569999999999999,850.0
0.774,851.0
0.775,852.0
0.788,853.0
0.792,854.0
0.795,855.0
0.795,856.0
0.801,857.0
0.809,858.0
0.8200000000000001,859.0
0.8270000000000001,860.0
0.831,861.0
0.8400000000000001,862.0
0.8440000000000001,863.0
0.846,864.0
0.851,865.0
0.855,866.0
0.863,867.0
0.869,868.0
0.876,869.0
0.883,870.0
0.885,871.0
0.886,872.0
0.887,873.0
0.892,874.0
0.897,875.0
0.909,876.0
0.914,877.0
0.919,878.0
0.922,879.0
0.922,880.0
0.923,881.0
0.9239999999999999,882.0
0.9259999999999999,883.0
0.926,884.0
0.928,885.0
0.9380000000000001,886.0
0.9470000000000001,887.0
0.9480000000000001,888.0
0.9570000000000001,889.0
0.962,890.0
0.9690000000000001,891.0
0.9700000000000001,892.0
0.9750000000000001,893.0
0.982,894.0
0.991,895.0
0.993,896.0
0.999,897.0
1.005,898.0
1.006,899.0
1.0179999999999998,900.0
1.018,901.0
1.0230000000000001,902.0
1.0270000000000001,903.0
1.03,904.0
1.034,905.0
1.0390000000000001,906.0
1.065,907.0
1.065,908.0
1.071,909.0
1.0939999999999999,910.0
1.099,911.0
1.1,912.0
1.109,913.0
1.111,914.0
1.134,915.0
1.208,916.0
1.214,917.0
1.249,918.0
1.266,919.0
1.298,920.0
1.3159999999999998,921.0
1.318,922.0
1.332,923.0
1.333,924.0
1.346,925.0
1.358,926.0
1.3840000000000001,927.0
1.397,928.0
1.425,929.0
1.445,930.0
1.455,931.0
1.4700000000000002,932.0
1.501,933.0
1.586,934.0
1.591,935.0
1.6340000000000001,936.0
1.649,937.0
1.702,938.0
1.72,939.0
1.721,940.0
1.728,941.0
1.7409999999999999,942.0
1.761,943.0
1.806,944.0
1.819,945.0
1.841,946.0
1.841,947.0
1.846,948.0
1.865,949.0
1.8690000000000002,950.0
1.9380000000000002,951.0
1.962,952.0
1.994,953.0
2.0180000000000002,954.0
2.043,955.0
2.08,956.0
2.126,957.0
2.176,958.0
2.183,959.0
2.201,960.0
2.225,961.0
2.388,962.0
2.444,963.0
2.554,964.0
2.582,965.0
2.588,966.0
2.679,967.0
2.768,968.0
2.932,969.0
2.969,970.0
2.997,971.0
3.164,972.0
3.254,973.0
3.3609999999999998,974.0
3.439,975.0
3.485,976.0
3.524,977.0
3.641,978.0
3.741,979.0
3.758,980.0
3.7689999999999997,981.0
3.8560000000000003,982.0
3.8739999999999997,983.0
3.976,984.0
4.033,985.0
4.099,986.0
4.11,987.0
4.147,988.0
4.2459999999999996,989.0
4.293,990.0
4.337,991.0
4.391,992.0
4.489,993.0
4.489,994.0
4.513,995.0
4.542,996.0
4.816999999999999,997.0
4.845,998.0
4.884,999.0
5.024,1000.0
5.283,1001.0
5.305,1002.0
5.34,1003.0
5.347,1004.0
5.418,1005.0
5.485,1006.0
5.494,1007.0
5.543,1008.0
5.585999999999999,1009.0
5.728,1010.0
5.7509999999999994,1011.0
5.82,1012.0
5.875,1013.0
6.02,1014.0
6.08,1015.0
6.268,1016.0
6.284,1017.0
6.397,1018.0
6.455,1019.0
6.585999999999999,1020.0
6.942,1021.0
7.0809999999999995,1022.0
7.454,1023.0
7.601,1024.0
7.711,1025.0
7.719,1026.0
7.85,1027.0
8.382000000000001,1028.0
8.435,1029.0
8.543000000000001,1030.0
8.565,1031.0
8.756,1032.0
9.040000000000001,1033.0
9.423,1034.0
9.472000000000001,1035.0
9.609,1036.0
9.754000000000001,1037.0
10.388,1038.0
10.711,1039.0
10.943,1040.0
11.01,1041.0
11.562,1042.0
11.975999999999999,1043.0
12.047,1044.0
12.629000000000001,1045.0
13.138,1046.0
13.395000000000001,1047.0
14.868,1048.0
15.235,1049.0
15.688,1050.0
15.711,1051.0
15.856,1052.0
17.39,1053.0
17.39,1054.0
17.608,1055.0
20.768,1056.0
22.970000000000002,1057.0
23.555,1058.0
24.214000000000002,1059.0
26.192,1060.0
26.294,1061.0
26.686,1062.0
27.318,1063.0
28.414,1064.0
28.785999999999998,1065.0
30.153000000000002,1066.0
30.764999999999997,1067.0
30.915,1068.0
31.675,1069.0
33.305,1070.0
34.402,1071.0
38.05200000000001,1072.0
43.605999999999995,1073.0
46.503,1074.0
46.974000000000004,1075.0
50.635999999999996,1076.0
53.463,1077.0
56.605000000000004,1078.0
60.557,1079.0
72.092,1080.0
72.159,1081.0
80.78800000000001,1082.0
88.129,1083.0
88.354,1084.0
101.72699999999999,1085.0
103.003,1086.0
109.144,1087.0
118.923,1088.0
125.19699999999999,1089.0
138.718,1090.0
146.48399999999998,1091.0
159.555,1092.0
168.02300000000002,1093.0
174.333,1094.0
194.847,1095.0
226.30800000000002,1096.0
243.952,1097.0
246.483,1098.0
260.663,1099.0
339.254,1100.0
350.758,1101.0
365.608,1102.0
385.812,1103.0
394.579,1104.0
413.07300000000004,1105.0
439.077,1106.0
439.683,1107.0
483.94100000000003,1108.0
519.906,1109.0
524.793,1110.0
638.836,1111.0
673.938,1112.0
737.717,1113.0
788.235,1114.0
823.457,1115.0
870.374,1116.0
1042.85,1117.0
1143.828,1118.0
1176.1209999999999,1119.0
1398.173,1120.0
1697.452,1121.0
2926.826,1122.0
8489.573,1123.0
14109.417,1123.0


==> computational_experiments/data/cutest/ma77.csv <==
solve_time,num_problems_solved
0.125,1.0
0.125,2.0
0.126,3.0
0.126,4.0
0.126,5.0
0.127,6.0
0.127,7.0
0.127,8.0
0.127,9.0
0.127,10.0
0.127,11.0
0.127,12.0
0.127,13.0
0.127,14.0
0.127,15.0
0.127,16.0
0.127,17.0
0.127,18.0
0.127,19.0
0.127,20.0
0.127,21.0
0.127,22.0
0.127,23.0
0.128,24.0
0.128,25.0
0.128,26.0
0.128,27.0
0.128,28.0
0.128,29.0
0.128,30.0
0.128,31.0
0.128,32.0
0.128,33.0
0.128,34.0
0.128,35.0
0.128,36.0
0.128,37.0
0.128,38.0
0.128,39.0
0.128,40.0
0.128,41.0
0.128,42.0
0.128,43.0
0.128,44.0
0.128,45.0
0.128,46.0
0.128,47.0
0.128,48.0
0.128,49.0
0.128,50.0
0.128,51.0
0.128,52.0
0.129,53.0
0.129,54.0
0.129,55.0
0.129,56.0
0.129,57.0
0.129,58.0
0.129,59.0
0.129,60.0
0.129,61.0
0.129,62.0
0.129,63.0
0.129,64.0
0.129,65.0
0.129,66.0
0.129,67.0
0.129,68.0
0.129,69.0
0.129,70.0
0.129,71.0
0.129,72.0
0.129,73.0
0.129,74.0
0.129,75.0
0.129,76.0
0.129,77.0
0.129,78.0
0.129,79.0
0.129,80.0
0.129,81.0
0.129,82.0
0.129,83.0
0.129,84.0
0.129,85.0
0.129,86.0
0.129,87.0
0.129,88.0
0.129,89.0
0.129,90.0
0.129,91.0
0.129,92.0
0.129,93.0
0.129,94.0
0.129,95.0
0.129,96.0
0.129,97.0
0.129,98.0
0.129,99.0
0.129,100.0
0.129,101.0
0.129,102.0
0.129,103.0
0.129,104.0
0.129,105.0
0.13,106.0
0.13,107.0
0.13,108.0
0.13,109.0
0.13,110.0
0.13,111.0
0.13,112.0
0.13,113.0
0.13,114.0
0.13,115.0
0.13,116.0
0.13,117.0
0.13,118.0
0.13,119.0
0.13,120.0
0.13,121.0
0.13,122.0
0.13,123.0
0.13,124.0
0.13,125.0
0.13,126.0
0.13,127.0
0.13,128.0
0.13,129.0
0.13,130.0
0.13,131.0
0.13,132.0
0.13,133.0
0.13,134.0
0.13,135.0
0.13,136.0
0.13,137.0
0.13,138.0
0.13,139.0
0.13,140.0
0.13,141.0
0.13,142.0
0.13,143.0
0.13,144.0
0.13,145.0
0.13,146.0
0.13,147.0
0.13,148.0
0.13,149.0
0.13,150.0
0.13,151.0
0.13,152.0
0.131,153.0
0.131,154.0
0.131,155.0
0.131,156.0
0.131,157.0
0.131,158.0
0.131,159.0
0.131,160.0
0.131,161.0
0.131,162.0
0.131,163.0
0.131,164.0
0.131,165.0
0.131,166.0
0.131,167.0
0.131,168.0
0.131,169.0
0.131,170.0
0.131,171.0
0.131,172.0
0.131,173.0
0.131,174.0
0.131,175.0
0.131,176.0
0.131,177.0
0.131,178.0
0.131,179.0
0.131,180.0
0.131,181.0
0.131,182.0
0.131,183.0
0.131,184.0
0.131,185.0
0.131,186.0
0.131,187.0
0.131,188.0
0.131,189.0
0.131,190.0
0.131,191.0
0.131,192.0
0.131,193.0
0.132,194.0
0.132,195.0
0.132,196.0
0.132,197.0
0.132,198.0
0.132,199.0
0.132,200.0
0.132,201.0
0.132,202.0
0.132,203.0
0.132,204.0
0.132,205.0
0.132,206.0
0.132,207.0
0.132,208.0
0.132,209.0
0.132,210.0
0.132,211.0
0.132,212.0
0.132,213.0
0.132,214.0
0.132,215.0
0.132,216.0
0.132,217.0
0.132,218.0
0.132,219.0
0.132,220.0
0.132,221.0
0.132,222.0
0.132,223.0
0.132,224.0
0.132,225.0
0.132,226.0
0.132,227.0
0.133,228.0
0.133,229.0
0.133,230.0
0.133,231.0
0.133,232.0
0.133,233.0
0.133,234.0
0.133,235.0
0.133,236.0
0.133,237.0
0.133,238.0
0.133,239.0
0.134,240.0
0.134,241.0
0.134,242.0
0.134,243.0
0.134,244.0
0.135,245.0
0.135,246.0
0.135,247.0
0.135,248.0
0.135,249.0
0.135,250.0
0.135,251.0
0.135,252.0
0.135,253.0
0.136,254.0
0.136,255.0
0.136,256.0
0.136,257.0
0.136,258.0
0.136,259.0
0.136,260.0
0.136,261.0
0.137,262.0
0.137,263.0
0.138,264.0
0.138,265.0
0.138,266.0
0.138,267.0
0.138,268.0
0.138,269.0
0.139,270.0
0.139,271.0
0.139,272.0
0.139,273.0
0.139,274.0
0.139,275.0
0.139,276.0
0.139,277.0
0.14,278.0
0.14100000000000001,279.0
0.14100000000000001,280.0
0.14100000000000001,281.0
0.14100000000000001,282.0
0.14100000000000001,283.0
0.14100000000000001,284.0
0.14200000000000002,285.0
0.14200000000000002,286.0
0.143,287.0
0.143,288.0
0.143,289.0
0.143,290.0
0.14300000000000002,291.0
0.144,292.0
0.145,293.0
0.146,294.0
0.146,295.0
0.146,296.0
0.146,297.0
0.147,298.0
0.147,299.0
0.147,300.0
0.147,301.0
0.147,302.0
0.147,303.0
0.147,304.0
0.147,305.0
0.147,306.0
0.147,307.0
0.147,308.0
0.147,309.0
0.147,310.0
0.147,311.0
0.14700000000000002,312.0
0.14700000000000002,313.0
0.148,314.0
0.148,315.0
0.148,316.0
0.148,317.0
0.148,318.0
0.148,319.0
0.148,320.0
0.148,321.0
0.148,322.0
0.148,323.0
0.148,324.0
0.148,325.0
0.148,326.0
0.148,327.0
0.148,328.0
0.148,329.0
0.14800000000000002,330.0
0.149,331.0
0.149,332.0
0.149,333.0
0.149,334.0
0.149,335.0
0.149,336.0
0.149,337.0
0.14900000000000002,338.0
0.15,339.0
0.15,340.0
0.15,341.0
0.15,342.0
0.15,343.0
0.15,344.0
0.15,345.0
0.15,346.0
0.15,347.0
0.15,348.0
0.15,349.0
0.15,350.0
0.15,351.0
0.15,352.0
0.15,353.0
0.15,354.0
0.151,355.0
0.151,356.0
0.151,357.0
0.151,358.0
0.151,359.0
0.151,360.0
0.151,361.0
0.151,362.0
0.151,363.0
0.151,364.0
0.152,365.0
0.152,366.0
0.152,367.0
0.152,368.0
0.152,369.0
0.152,370.0
0.152,371.0
0.152,372.0
0.152,373.0
0.152,374.0
0.152,375.0
0.152,376.0
0.153,377.0
0.153,378.0
0.153,379.0
0.153,380.0
0.153,381.0
0.154,382.0
0.154,383.0
0.154,384.0
0.154,385.0
0.154,386.0
0.155,387.0
0.155,388.0
0.155,389.0
0.155,390.0
0.156,391.0
0.156,392.0
0.156,393.0
0.156,394.0
0.157,395.0
0.157,396.0
0.157,397.0
0.157,398.0
0.157,399.0
0.158,400.0
0.158,401.0
0.158,402.0
0.158,403.0
0.159,404.0
0.159,405.0
0.159,406.0
0.159,407.0
0.159,408.0
0.159,409.0
0.16,410.0
0.16,411.0
0.16,412.0
0.16,413.0
0.16,414.0
0.161,415.0
0.161,416.0
0.161,417.0
0.161,418.0
0.161,419.0
0.162,420.0
0.162,421.0
0.162,422.0
0.162,423.0
0.162,424.0
0.162,425.0
0.162,426.0
0.163,427.0
0.163,428.0
0.163,429.0
0.163,430.0
0.163,431.0
0.164,432.0
0.164,433.0
0.165,434.0
0.165,435.0
0.165,436.0
0.165,437.0
0.16599999999999998,438.0
0.166,439.0
0.166,440.0
0.166,441.0
0.166,442.0
0.167,443.0
0.167,444.0
0.167,445.0
0.168,446.0
0.168,447.0
0.168,448.0
0.169,449.0
0.169,450.0
0.169,451.0
0.169,452.0
0.169,453.0
0.169,454.0
0.17,455.0
0.17,456.0
0.17,457.0
0.171,458.0
0.171,459.0
0.171,460.0
0.171,461.0
0.17200000000000001,462.0
0.17200000000000001,463.0
0.17200000000000001,464.0
0.17200000000000001,465.0
0.173,466.0
0.173,467.0
0.174,468.0
0.174,469.0
0.175,470.0
0.17700000000000002,471.0
0.178,472.0
0.178,473.0
0.179,474.0
0.179,475.0
0.179,476.0
0.18,477.0
0.18,478.0
0.18,479.0
0.18,480.0
0.181,481.0
0.181,482.0
0.181,483.0
0.181,484.0
0.181,485.0
0.182,486.0
0.182,487.0
0.183,488.0
0.183,489.0
0.184,490.0
0.184,491.0
0.185,492.0
0.185,493.0
0.187,494.0
0.187,495.0
0.188,496.0
0.189,497.0
0.19,498.0
0.19,499.0
0.19,500.0
0.191,501.0
0.191,502.0
0.191,503.0
0.191,504.0
0.194,505.0
0.195,506.0
0.197,507.0
0.198,508.0
0.198,509.0
0.198,510.0
0.2,511.0
0.202,512.0
0.203,513.0
0.20400000000000001,514.0
0.20400000000000001,515.0
0.20400000000000001,516.0
0.20400000000000001,517.0
0.206,518.0
0.20600000000000002,519.0
0.208,520.0
0.209,521.0
0.211,522.0
0.211,523.0
0.215,524.0
0.21500000000000002,525.0
0.216,526.0
0.217,527.0
0.219,528.0
0.219,529.0
0.222,530.0
0.222,531.0
0.223,532.0
0.224,533.0
0.224,534.0
0.22499999999999998,535.0
0.225,536.0
0.225,537.0
0.226,538.0
0.22799999999999998,539.0
0.228,540.0
0.23,541.0
0.232,542.0
0.233,543.0
0.23500000000000001,544.0
0.239,545.0
0.242,546.0
0.248,547.0
0.252,548.0
0.253,549.0
0.253,550.0
0.256,551.0
0.256,552.0
0.256,553.0
0.258,554.0
0.259,555.0
0.259,556.0
0.26,557.0
0.261,558.0
0.263,559.0
0.264,560.0
0.265,561.0
0.269,562.0
0.273,563.0
0.273,564.0
0.27499999999999997,565.0
0.275,566.0
0.276,567.0
0.277,568.0
0.277,569.0
0.277,570.0
0.278,571.0
0.278,572.0
0.281,573.0
0.28500000000000003,574.0
0.293,575.0
0.294,576.0
0.294,577.0
0.29800000000000004,578.0
0.299,579.0
0.3,580.0
0.3,581.0
0.304,582.0
0.307,583.0
0.309,584.0
0.31,585.0
0.31,586.0
0.311,587.0
0.314,588.0
0.316,589.0
0.318,590.0
0.318,591.0
0.322,592.0
0.323,593.0
0.323,594.0
0.326,595.0
0.327,596.0
0.328,597.0
0.341,598.0
0.342,599.0
0.34600000000000003,600.0
0.34700000000000003,601.0
0.348,602.0
0.34900000000000003,603.0
0.35300000000000004,604.0
0.354,605.0
0.36,606.0
0.361,607.0
0.361,608.0
0.36200000000000004,609.0
0.36200000000000004,610.0
0.364,611.0
0.367,612.0
0.368,613.0
0.369,614.0
0.37,615.0
0.372,616.0
0.373,617.0
0.373,618.0
0.377,619.0
0.379,620.0
0.381,621.0
0.383,622.0
0.385,623.0
0.388,624.0
0.391,625.0
0.391,626.0
0.392,627.0
0.39499999999999996,628.0
0.395,629.0
0.396,630.0
0.396,631.0
0.39799999999999996,632.0
0.399,633.0
0.401,634.0
0.40499999999999997,635.0
0.418,636.0
0.422,637.0
0.425,638.0
0.433,639.0
0.439,640.0
0.44,641.0
0.441,642.0
0.443,643.0
0.444,644.0
0.444,645.0
0.444,646.0
0.445,647.0
0.446,648.0
0.447,649.0
0.457,650.0
0.457,651.0
0.461,652.0
0.461,653.0
0.46299999999999997,654.0
0.463,655.0
0.465,656.0
0.46599999999999997,657.0
0.468,658.0
0.47100000000000003,659.0
0.47500000000000003,660.0
0.47500000000000003,661.0
0.47600000000000003,662.0
0.47600000000000003,663.0
0.47600000000000003,664.0
0.47800000000000004,665.0
0.479,666.0
0.479,667.0
0.48000000000000004,668.0
0.48000000000000004,669.0
0.483,670.0
0.484,671.0
0.48400000000000004,672.0
0.488,673.0
0.488,674.0
0.48900000000000005,675.0
0.492,676.0
0.497,677.0
0.504,678.0
0.504,679.0
0.505,680.0
0.509,681.0
0.513,682.0
0.514,683.0
0.514,684.0
0.52,685.0
0.523,686.0
0.525,687.0
0.528,688.0
0.53,689.0
0.531,690.0
0.531,691.0
0.531,692.0
0.542,693.0
0.544,694.0
0.546,695.0
0.548,696.0
0.555,697.0
0.558,698.0
0.5710000000000001,699.0
0.5710000000000001,700.0
0.573,701.0
0.576,702.0
0.5780000000000001,703.0
0.583,704.0
0.589,705.0
0.593,706.0
0.594,707.0
0.6,708.0
0.6000000000000001,709.0
0.6000000000000001,710.0
0.6040000000000001,711.0
0.61,712.0
0.628,713.0
0.637,714.0
0.639,715.0
0.642,716.0
0.643,717.0
0.644,718.0
0.645,719.0
0.653,720.0
0.656,721.0
0.66,722.0
0.665,723.0
0.666,724.0
0.667,725.0
0.673,726.0
0.674,727.0
0.677,728.0
0.678,729.0
0.6960000000000001,730.0
0.7020000000000001,731.0
0.7140000000000001,732.0
0.7150000000000001,733.0
0.717,734.0
0.726,735.0
0.731,736.0
0.734,737.0
0.759,738.0
0.759,739.0
0.765,740.0
0.791,741.0
0.7919999999999999,742.0
0.795,743.0
0.8160000000000001,744.0
0.817,745.0
0.8310000000000001,746.0
0.835,747.0
0.84,748.0
0.8520000000000001,749.0
0.853,750.0
0.859,751.0
0.863,752.0
0.873,753.0
0.881,754.0
0.885,755.0
0.901,756.0
0.9049999999999999,757.0
0.916,758.0
0.929,759.0
0.9480000000000001,760.0
0.957,761.0
0.9570000000000001,762.0
0.965,763.0
0.992,764.0
0.997,765.0
1.0,766.0
1.005,767.0
1.009,768.0
1.009,769.0
1.027,770.0
1.055,771.0
1.061,772.0
1.069,773.0
1.0799999999999998,774.0
1.093,775.0
1.099,776.0
1.159,777.0
1.1889999999999998,778.0
1.192,779.0
1.292,780.0
1.295,781.0
1.307,782.0
1.3119999999999998,783.0
1.331,784.0
1.359,785.0
1.424,786.0
1.427,787.0
1.435,788.0
1.454,789.0
1.484,790.0
1.5,791.0
1.5010000000000001,792.0
1.5030000000000001,793.0
1.526,794.0
1.533,795.0
1.576,796.0
1.583,797.0
1.5830000000000002,798.0
1.586,799.0
1.589,800.0
1.5910000000000002,801.0
1.592,802.0
1.592,803.0
1.5950000000000002,804.0
1.621,805.0
1.625,806.0
1.66,807.0
1.689,808.0
1.699,809.0
1.7189999999999999,810.0
1.748,811.0
1.7750000000000001,812.0
1.8370000000000002,813.0
1.9929999999999999,814.0
2.02,815.0
2.045,816.0
2.05,817.0
2.0519999999999996,818.0
2.067,819.0
2.09,820.0
2.0940000000000003,821.0
2.121,822.0
2.1799999999999997,823.0
2.19,824.0
2.215,825.0
2.307,826.0
2.316,827.0
2.317,828.0
2.367,829.0
2.4210000000000003,830.0
2.423,831.0
2.4309999999999996,832.0
2.433,833.0
2.436,834.0
2.451,835.0
2.488,836.0
2.5090000000000003,837.0
2.5229999999999997,838.0
2.532,839.0
2.5940000000000003,840.0
2.753,841.0
2.7769999999999997,842.0
2.841,843.0
2.844,844.0
2.844,845.0
2.89,846.0
2.935,847.0
2.979,848.0
3.024,849.0
3.061,850.0
3.075,851.0
3.078,852.0
3.113,853.0
3.1229999999999998,854.0
3.177,855.0
3.225,856.0
3.256,857.0
3.318,858.0
3.405,859.0
3.55,860.0
3.62,861.0
3.699,862.0
3.833,863.0
3.841,864.0
3.935,865.0
3.938,866.0
3.981,867.0
4.015000000000001,868.0
4.024,869.0
4.041,870.0
4.05,871.0
4.074,872.0
4.082,873.0
4.091,874.0
4.099,875.0
4.104,876.0
4.119000000000001,877.0
4.124,878.0
4.124,879.0
4.158,880.0
4.195,881.0
4.2,882.0
4.357,883.0
4.38,884.0
4.387,885.0
4.394,886.0
4.406000000000001,887.0
4.44,888.0
4.506,889.0
4.509,890.0
4.574,891.0
4.596,892.0
4.603,893.0
4.613,894.0
4.618,895.0
4.643000000000001,896.0
4.661,897.0
4.676,898.0
4.709,899.0
4.761,900.0
4.7700000000000005,901.0
4.793,902.0
4.807,903.0
4.837,904.0
4.847,905.0
4.87,906.0
4.872000000000001,907.0
4.886,908.0
4.889,909.0
4.897,910.0
4.917,911.0
4.965000000000001,912.0
4.977,913.0
5.009,914.0
5.083,915.0
5.0889999999999995,916.0
5.1129999999999995,917.0
5.123,918.0
5.125,919.0
5.176,920.0
5.178,921.0
5.231,922.0
5.25,923.0
5.321,924.0
5.427,925.0
5.5009999999999994,926.0
5.509,927.0
5.575,928.0
5.64,929.0
5.676,930.0
5.799,931.0
5.869,932.0
5.931,933.0
6.0360000000000005,934.0
6.364,935.0
6.914,936.0
6.933,937.0
6.944,938.0
7.058,939.0
7.249,940.0
7.257,941.0
7.389,942.0
7.502,943.0
7.6339999999999995,944.0
8.152000000000001,945.0
8.245999999999999,946.0
8.26,947.0
8.498,948.0
8.767999999999999,949.0
8.768,950.0
8.958,951.0
9.025,952.0
9.190999999999999,953.0
9.302,954.0
9.477,955.0
9.708,956.0
9.77,957.0
9.855,958.0
9.869,959.0
9.873000000000001,960.0
10.023,961.0
10.22,962.0
10.243,963.0
10.328,964.0
10.622,965.0
10.636999999999999,966.0
10.67,967.0
10.67,968.0
11.052,969.0
11.37,970.0
11.417,971.0
11.585999999999999,972.0
11.706,973.0
11.88,974.0
12.668,975.0
13.031,976.0
13.547,977.0
13.998999999999999,978.0
14.145,979.0
14.242,980.0
14.347,981.0
14.562000000000001,982.0
14.594999999999999,983.0
14.625,984.0
15.476,985.0
15.497,986.0
15.507,987.0
16.217,988.0
16.927,989.0
17.16,990.0
17.444,991.0
17.502,992.0
17.573999999999998,993.0
17.811,994.0
18.212,995.0
18.517,996.0
19.081000000000003,997.0
19.231,998.0
19.479,999.0
19.846,1000.0
19.989,1001.0
20.198,1002.0
20.247,1003.0
20.357,1004.0
20.425,1005.0
20.63,1006.0
21.143,1007.0
21.701,1008.0
21.808,1009.0
22.707,1010.0
22.723,1011.0
22.843,1012.0
22.861,1013.0
23.11,1014.0
23.674000000000003,1015.0
24.021,1016.0
25.03,1017.0
26.513,1018.0
27.048,1019.0
27.329,1020.0
28.035,1021.0
28.766,1022.0
28.894,1023.0
32.073,1024.0
32.543,1025.0
32.849000000000004,1026.0
33.534,1027.0
35.312999999999995,1028.0
36.593,1029.0
37.059000000000005,1030.0
38.494,1031.0
41.641,1032.0
45.338,1033.0
49.062,1034.0
52.800000000000004,1035.0
53.011,1036.0
54.342,1037.0
54.572,1038.0
57.105,1039.0
61.224999999999994,1040.0
65.69800000000001,1041.0
75.077,1042.0
77.85799999999999,1043.0
77.87,1044.0
80.528,1045.0
88.223,1046.0
90.634,1047.0
95.06299999999999,1048.0
102.288,1049.0
104.743,1050.0
105.598,1051.0
115.23100000000001,1052.0
119.521,1053.0
143.926,1054.0
144.982,1055.0
152.80700000000002,1056.0
162.5,1057.0
173.173,1058.0
188.68,1059.0
189.685,1060.0
194.52,1061.0
194.75900000000001,1062.0
195.847,1063.0
222.48000000000002,1064.0
225.134,1065.0
231.43,1066.0
241.832,1067.0
249.982,1068.0
265.076,1069.0
268.634,1070.0
271.46599999999995,1071.0
281.28,1072.0
321.613,1073.0
358.491,1074.0
391.059,1075.0
395.246,1076.0
421.891,1077.0
506.352,1078.0
509.048,1079.0
516.659,1080.0
545.819,1081.0
546.428,1082.0
570.471,1083.0
604.066,1084.0
613.2529999999999,1085.0
647.18,1086.0
689.773,1087.0
730.172,1088.0
830.576,1089.0
845.218,1090.0
864.426,1091.0
1073.895,1092.0
1122.8159999999998,1093.0
1476.0240000000001,1094.0
1669.15,1095.0
1925.707,1096.0
2177.339,1097.0
2359.616,1098.0
2598.183,1099.0
3849.786,1100.0
14109.417,1100.0


==> computational_experiments/data/cutest/ma86.csv <==
solve_time,num_problems_solved
0.128,1.0
0.128,2.0
0.128,3.0
0.128,4.0
0.128,5.0
0.128,6.0
0.129,7.0
0.129,8.0
0.129,9.0
0.129,10.0
0.129,11.0
0.129,12.0
0.129,13.0
0.129,14.0
0.129,15.0
0.129,16.0
0.129,17.0
0.13,18.0
0.13,19.0
0.13,20.0
0.13,21.0
0.13,22.0
0.13,23.0
0.13,24.0
0.13,25.0
0.131,26.0
0.131,27.0
0.131,28.0
0.132,29.0
0.132,30.0
0.132,31.0
0.132,32.0
0.133,33.0
0.133,34.0
0.133,35.0
0.133,36.0
0.133,37.0
0.133,38.0
0.134,39.0
0.134,40.0
0.134,41.0
0.134,42.0
0.134,43.0
0.134,44.0
0.134,45.0
0.134,46.0
0.134,47.0
0.134,48.0
0.134,49.0
0.135,50.0
0.135,51.0
0.135,52.0
0.135,53.0
0.135,54.0
0.135,55.0
0.135,56.0
0.135,57.0
0.135,58.0
0.135,59.0
0.136,60.0
0.136,61.0
0.136,62.0
0.136,63.0
0.136,64.0
0.136,65.0
0.136,66.0
0.136,67.0
0.136,68.0
0.136,69.0
0.136,70.0
0.136,71.0
0.136,72.0
0.137,73.0
0.137,74.0
0.137,75.0
0.137,76.0
0.137,77.0
0.137,78.0
0.137,79.0
0.137,80.0
0.137,81.0
0.137,82.0
0.137,83.0
0.137,84.0
0.137,85.0
0.137,86.0
0.137,87.0
0.138,88.0
0.138,89.0
0.138,90.0
0.138,91.0
0.138,92.0
0.138,93.0
0.138,94.0
0.138,95.0
0.138,96.0
0.138,97.0
0.138,98.0
0.138,99.0
0.138,100.0
0.138,101.0
0.138,102.0
0.138,103.0
0.138,104.0
0.139,105.0
0.139,106.0
0.139,107.0
0.139,108.0
0.139,109.0
0.139,110.0
0.139,111.0
0.139,112.0
0.139,113.0
0.139,114.0
0.139,115.0
0.139,116.0
0.139,117.0
0.139,118.0
0.139,119.0
0.139,120.0
0.139,121.0
0.139,122.0
0.139,123.0
0.139,124.0
0.139,125.0
0.139,126.0
0.14,127.0
0.14,128.0
0.14,129.0
0.14,130.0
0.14,131.0
0.14,132.0
0.14,133.0
0.14,134.0
0.14,135.0
0.14,136.0
0.14,137.0
0.14,138.0
0.14,139.0
0.141,140.0
0.141,141.0
0.14100000000000001,142.0
0.14100000000000001,143.0
0.14100000000000001,144.0
0.14100000000000001,145.0
0.14100000000000001,146.0
0.142,147.0
0.142,148.0
0.142,149.0
0.142,150.0
0.142,151.0
0.142,152.0
0.142,153.0
0.142,154.0
0.142,155.0
0.142,156.0
0.142,157.0
0.142,158.0
0.143,159.0
0.143,160.0
0.143,161.0
0.143,162.0
0.144,163.0
0.144,164.0
0.144,165.0
0.144,166.0
0.144,167.0
0.144,168.0
0.144,169.0
0.144,170.0
0.145,171.0
0.145,172.0
0.145,173.0
0.145,174.0
0.145,175.0
0.145,176.0
0.145,177.0
0.145,178.0
0.145,179.0
0.145,180.0
0.14500000000000002,181.0
0.146,182.0
0.146,183.0
0.146,184.0
0.146,185.0
0.146,186.0
0.146,187.0
0.146,188.0
0.146,189.0
0.146,190.0
0.147,191.0
0.147,192.0
0.147,193.0
0.147,194.0
0.147,195.0
0.147,196.0
0.147,197.0
0.148,198.0
0.148,199.0
0.148,200.0
0.148,201.0
0.148,202.0
0.148,203.0
0.149,204.0
0.149,205.0
0.149,206.0
0.149,207.0
0.149,208.0
0.149,209.0
0.149,210.0
0.149,211.0
0.149,212.0
0.149,213.0
0.15,214.0
0.15,215.0
0.15,216.0
0.15,217.0
0.151,218.0
0.151,219.0
0.151,220.0
0.151,221.0
0.151,222.0
0.151,223.0
0.151,224.0
0.151,225.0
0.151,226.0
0.151,227.0
0.152,228.0
0.152,229.0
0.152,230.0
0.152,231.0
0.152,232.0
0.152,233.0
0.152,234.0
0.152,235.0
0.153,236.0
0.153,237.0
0.153,238.0
0.154,239.0
0.154,240.0
0.154,241.0
0.154,242.0
0.154,243.0
0.154,244.0
0.155,245.0
0.155,246.0
0.155,247.0
0.155,248.0
0.155,249.0
0.155,250.0
0.155,251.0
0.155,252.0
0.156,253.0
0.156,254.0
0.156,255.0
0.156,256.0
0.156,257.0
0.156,258.0
0.156,259.0
0.156,260.0
0.156,261.0
0.157,262.0
0.157,263.0
0.157,264.0
0.158,265.0
0.158,266.0
0.158,267.0
0.158,268.0
0.158,269.0
0.158,270.0
0.158,271.0
0.158,272.0
0.159,273.0
0.159,274.0
0.159,275.0
0.159,276.0
0.16,277.0
0.16,278.0
0.16,279.0
0.161,280.0
0.161,281.0
0.161,282.0
0.162,283.0
0.162,284.0
0.162,285.0
0.163,286.0
0.163,287.0
0.16399999999999998,288.0
0.164,289.0
0.164,290.0
0.164,291.0
0.164,292.0
0.164,293.0
0.164,294.0
0.164,295.0
0.164,296.0
0.164,297.0
0.165,298.0
0.165,299.0
0.165,300.0
0.165,301.0
0.165,302.0
0.166,303.0
0.166,304.0
0.166,305.0
0.166,306.0
0.166,307.0
0.166,308.0
0.166,309.0
0.166,310.0
0.166,311.0
0.166,312.0
0.167,313.0
0.167,314.0
0.167,315.0
0.168,316.0
0.168,317.0
0.168,318.0
0.168,319.0
0.168,320.0
0.168,321.0
0.169,322.0
0.169,323.0
0.169,324.0
0.169,325.0
0.169,326.0
0.169,327.0
0.169,328.0
0.17,329.0
0.17,330.0
0.17,331.0
0.17,332.0
0.17,333.0
0.17,334.0
0.171,335.0
0.172,336.0
0.17200000000000001,337.0
0.17200000000000001,338.0
0.17200000000000001,339.0
0.173,340.0
0.173,341.0
0.173,342.0
0.173,343.0
0.17300000000000001,344.0
0.174,345.0
0.174,346.0
0.174,347.0
0.174,348.0
0.174,349.0
0.175,350.0
0.175,351.0
0.175,352.0
0.175,353.0
0.175,354.0
0.175,355.0
0.175,356.0
0.176,357.0
0.17600000000000002,358.0
0.177,359.0
0.177,360.0
0.177,361.0
0.177,362.0
0.178,363.0
0.179,364.0
0.179,365.0
0.179,366.0
0.18,367.0
0.18,368.0
0.18,369.0
0.18,370.0
0.18,371.0
0.18,372.0
0.181,373.0
0.181,374.0
0.181,375.0
0.181,376.0
0.181,377.0
0.181,378.0
0.182,379.0
0.182,380.0
0.182,381.0
0.183,382.0
0.183,383.0
0.183,384.0
0.183,385.0
0.183,386.0
0.183,387.0
0.184,388.0
0.184,389.0
0.185,390.0
0.185,391.0
0.185,392.0
0.185,393.0
0.185,394.0
0.185,395.0
0.185,396.0
0.185,397.0
0.186,398.0
0.186,399.0
0.186,400.0
0.186,401.0
0.187,402.0
0.187,403.0
0.188,404.0
0.188,405.0
0.188,406.0
0.188,407.0
0.188,408.0
0.188,409.0
0.189,410.0
0.189,411.0
0.189,412.0
0.189,413.0
0.189,414.0
0.189,415.0
0.191,416.0
0.191,417.0
0.192,418.0
0.192,419.0
0.192,420.0
0.192,421.0
0.193,422.0
0.193,423.0
0.194,424.0
0.194,425.0
0.194,426.0
0.194,427.0
0.195,428.0
0.195,429.0
0.196,430.0
0.196,431.0
0.196,432.0
0.197,433.0
0.197,434.0
0.197,435.0
0.199,436.0
0.199,437.0
0.199,438.0
0.199,439.0
0.2,440.0
0.2,441.0
0.2,442.0
0.2,443.0
0.2,444.0
0.2,445.0
0.201,446.0
0.201,447.0
0.202,448.0
0.203,449.0
0.203,450.0
0.203,451.0
0.20400000000000001,452.0
0.20400000000000001,453.0
0.20500000000000002,454.0
0.20600000000000002,455.0
0.207,456.0
0.208,457.0
0.209,458.0
0.21,459.0
0.211,460.0
0.211,461.0
0.211,462.0
0.21200000000000002,463.0
0.213,464.0
0.21300000000000002,465.0
0.214,466.0
0.215,467.0
0.216,468.0
0.216,469.0
0.217,470.0
0.217,471.0
0.217,472.0
0.218,473.0
0.218,474.0
0.219,475.0
0.219,476.0
0.219,477.0
0.22099999999999997,478.0
0.221,479.0
0.221,480.0
0.222,481.0
0.222,482.0
0.223,483.0
0.223,484.0
0.223,485.0
0.223,486.0
0.223,487.0
0.225,488.0
0.225,489.0
0.225,490.0
0.227,491.0
0.228,492.0
0.23,493.0
0.23099999999999998,494.0
0.232,495.0
0.232,496.0
0.233,497.0
0.233,498.0
0.233,499.0
0.23500000000000001,500.0
0.236,501.0
0.23600000000000002,502.0
0.237,503.0
0.238,504.0
0.23800000000000002,505.0
0.241,506.0
0.24100000000000002,507.0
0.242,508.0
0.244,509.0
0.245,510.0
0.246,511.0
0.246,512.0
0.247,513.0
0.25,514.0
0.25,515.0
0.25,516.0
0.251,517.0
0.252,518.0
0.253,519.0
0.256,520.0
0.258,521.0
0.259,522.0
0.26,523.0
0.262,524.0
0.263,525.0
0.264,526.0
0.268,527.0
0.269,528.0
0.271,529.0
0.273,530.0
0.273,531.0
0.274,532.0
0.275,533.0
0.275,534.0
0.276,535.0
0.277,536.0
0.277,537.0
0.28200000000000003,538.0
0.28300000000000003,539.0
0.28300000000000003,540.0
0.28300000000000003,541.0
0.28600000000000003,542.0
0.28800000000000003,543.0
0.289,544.0
0.28900000000000003,545.0
0.29600000000000004,546.0
0.29700000000000004,547.0
0.299,548.0
0.3,549.0
0.305,550.0
0.305,551.0
0.311,552.0
0.313,553.0
0.314,554.0
0.317,555.0
0.318,556.0
0.319,557.0
0.32,558.0
0.321,559.0
0.322,560.0
0.323,561.0
0.326,562.0
0.326,563.0
0.326,564.0
0.327,565.0
0.328,566.0
0.328,567.0
0.33,568.0
0.334,569.0
0.33599999999999997,570.0
0.336,571.0
0.338,572.0
0.341,573.0
0.341,574.0
0.343,575.0
0.34400000000000003,576.0
0.34400000000000003,577.0
0.34500000000000003,578.0
0.34500000000000003,579.0
0.34500000000000003,580.0
0.34600000000000003,581.0
0.349,582.0
0.35000000000000003,583.0
0.35200000000000004,584.0
0.353,585.0
0.35300000000000004,586.0
0.35400000000000004,587.0
0.356,588.0
0.35900000000000004,589.0
0.36,590.0
0.362,591.0
0.363,592.0
0.366,593.0
0.366,594.0
0.36600000000000005,595.0
0.369,596.0
0.372,597.0
0.373,598.0
0.373,599.0
0.376,600.0
0.377,601.0
0.378,602.0
0.378,603.0
0.379,604.0
0.38,605.0
0.381,606.0
0.381,607.0
0.38499999999999995,608.0
0.385,609.0
0.38599999999999995,610.0
0.386,611.0
0.392,612.0
0.393,613.0
0.39399999999999996,614.0
0.394,615.0
0.396,616.0
0.398,617.0
0.4,618.0
0.403,619.0
0.405,620.0
0.406,621.0
0.40700000000000003,622.0
0.41000000000000003,623.0
0.41400000000000003,624.0
0.41500000000000004,625.0
0.418,626.0
0.42000000000000004,627.0
0.422,628.0
0.424,629.0
0.425,630.0
0.427,631.0
0.432,632.0
0.432,633.0
0.44,634.0
0.443,635.0
0.455,636.0
0.455,637.0
0.457,638.0
0.46,639.0
0.46,640.0
0.469,641.0
0.47000000000000003,642.0
0.47300000000000003,643.0
0.47500000000000003,644.0
0.478,645.0
0.478,646.0
0.483,647.0
0.484,648.0
0.484,649.0
0.485,650.0
0.48500000000000004,651.0
0.489,652.0
0.493,653.0
0.49400000000000005,654.0
0.496,655.0
0.497,656.0
0.497,657.0
0.506,658.0
0.506,659.0
0.507,660.0
0.508,661.0
0.51,662.0
0.514,663.0
0.515,664.0
0.516,665.0
0.517,666.0
0.52,667.0
0.521,668.0
0.523,669.0
0.524,670.0
0.526,671.0
0.526,672.0
0.529,673.0
0.535,674.0
0.538,675.0
0.541,676.0
0.543,677.0
0.544,678.0
0.544,679.0
0.548,680.0
0.549,681.0
0.562,682.0
0.5630000000000001,683.0
0.5670000000000001,684.0
0.5700000000000001,685.0
0.571,686.0
0.571,687.0
0.5720000000000001,688.0
0.5740000000000001,689.0
0.579,690.0
0.58,691.0
0.5800000000000001,692.0
0.5800000000000001,693.0
0.5820000000000001,694.0
0.5840000000000001,695.0
0.594,696.0
0.595,697.0
0.597,698.0
0.598,699.0
0.5990000000000001,700.0
0.604,701.0
0.614,702.0
0.615,703.0
0.624,704.0
0.625,705.0
0.626,706.0
0.631,707.0
0.631,708.0
0.636,709.0
0.636,710.0
0.643,711.0
0.648,712.0
0.657,713.0
0.669,714.0
0.676,715.0
0.6890000000000001,716.0
0.6970000000000001,717.0
0.71,718.0
0.711,719.0
0.722,720.0
0.7220000000000001,721.0
0.724,722.0
0.732,723.0
0.735,724.0
0.739,725.0
0.739,726.0
0.741,727.0
0.771,728.0
0.773,729.0
0.777,730.0
0.787,731.0
0.788,732.0
0.791,733.0
0.795,734.0
0.797,735.0
0.798,736.0
0.808,737.0
0.816,738.0
0.8180000000000001,739.0
0.8200000000000001,740.0
0.8240000000000001,741.0
0.826,742.0
0.829,743.0
0.83,744.0
0.8310000000000001,745.0
0.8420000000000001,746.0
0.851,747.0
0.859,748.0
0.867,749.0
0.88,750.0
0.885,751.0
0.896,752.0
0.903,753.0
0.905,754.0
0.911,755.0
0.918,756.0
0.919,757.0
0.923,758.0
0.946,759.0
0.9570000000000001,760.0
0.9800000000000001,761.0
0.983,762.0
0.986,763.0
0.999,764.0
1.002,765.0
1.004,766.0
1.009,767.0
1.015,768.0
1.04,769.0
1.058,770.0
1.0639999999999998,771.0
1.073,772.0
1.0859999999999999,773.0
1.093,774.0
1.0959999999999999,775.0
1.101,776.0
1.111,777.0
1.111,778.0
1.115,779.0
1.119,780.0
1.131,781.0
1.136,782.0
1.138,783.0
1.143,784.0
1.145,785.0
1.151,786.0
1.155,787.0
1.155,788.0
1.156,789.0
1.1709999999999998,790.0
1.177,791.0
1.178,792.0
1.189,793.0
1.196,794.0
1.208,795.0
1.224,796.0
1.233,797.0
1.248,798.0
1.254,799.0
1.255,800.0
1.259,801.0
1.264,802.0
1.2690000000000001,803.0
1.278,804.0
1.28,805.0
1.289,806.0
1.298,807.0
1.298,808.0
1.2999999999999998,809.0
1.3,810.0
1.3,811.0
1.305,812.0
1.31,813.0
1.3119999999999998,814.0
1.312,815.0
1.318,816.0
1.325,817.0
1.325,818.0
1.3299999999999998,819.0
1.337,820.0
1.3519999999999999,821.0
1.3519999999999999,822.0
1.369,823.0
1.374,824.0
1.374,825.0
1.4080000000000001,826.0
1.413,827.0
1.414,828.0
1.419,829.0
1.454,830.0
1.458,831.0
1.4629999999999999,832.0
1.4649999999999999,833.0
1.498,834.0
1.4989999999999999,835.0
1.505,836.0
1.5270000000000001,837.0
1.532,838.0
1.544,839.0
1.546,840.0
1.554,841.0
1.565,842.0
1.6190000000000002,843.0
1.6520000000000001,844.0
1.672,845.0
1.6929999999999998,846.0
1.694,847.0
1.704,848.0
1.7129999999999999,849.0
1.734,850.0
1.758,851.0
1.771,852.0
1.785,853.0
1.8010000000000002,854.0
1.806,855.0
1.813,856.0
1.83,857.0
1.83,858.0
1.858,859.0
1.8889999999999998,860.0
1.902,861.0
1.929,862.0
1.946,863.0
1.95,864.0
1.9609999999999999,865.0
1.962,866.0
1.968,867.0
1.969,868.0
2.003,869.0
2.013,870.0
2.049,871.0
2.051,872.0
2.0540000000000003,873.0
2.1310000000000002,874.0
2.162,875.0
2.187,876.0
2.285,877.0
2.302,878.0
2.314,879.0
2.316,880.0
2.325,881.0
2.3409999999999997,882.0
2.348,883.0
2.3640000000000003,884.0
2.4410000000000003,885.0
2.4419999999999997,886.0
2.445,887.0
2.4770000000000003,888.0
2.492,889.0
2.518,890.0
2.5189999999999997,891.0
2.5279999999999996,892.0
2.54,893.0
2.593,894.0
2.6229999999999998,895.0
2.624,896.0
2.629,897.0
2.636,898.0
2.6519999999999997,899.0
2.664,900.0
2.733,901.0
2.745,902.0
2.822,903.0
2.8520000000000003,904.0
2.8770000000000002,905.0
2.891,906.0
2.8930000000000002,907.0
2.898,908.0
2.9610000000000003,909.0
2.9720000000000004,910.0
2.976,911.0
2.982,912.0
3.0180000000000002,913.0
3.1020000000000003,914.0
3.123,915.0
3.133,916.0
3.216,917.0
3.286,918.0
3.303,919.0
3.332,920.0
3.3360000000000003,921.0
3.368,922.0
3.38,923.0
3.47,924.0
3.505,925.0
3.58,926.0
3.583,927.0
3.6159999999999997,928.0
3.6430000000000002,929.0
3.745,930.0
3.775,931.0
3.793,932.0
3.8209999999999997,933.0
3.967,934.0
4.029,935.0
4.034,936.0
4.035,937.0
4.069,938.0
4.1770000000000005,939.0
4.232,940.0
4.3420000000000005,941.0
4.509,942.0
4.531,943.0
4.561000000000001,944.0
4.562,945.0
4.588,946.0
4.6579999999999995,947.0
4.662,948.0
4.756,949.0
4.81,950.0
4.836,951.0
4.913,952.0
4.949999999999999,953.0
4.956,954.0
4.9590000000000005,955.0
4.994,956.0
5.138,957.0
5.177,958.0
5.3149999999999995,959.0
5.329,960.0
5.396,961.0
5.396,962.0
5.509,963.0
5.5120000000000005,964.0
5.518,965.0
5.644,966.0
5.657,967.0
5.699999999999999,968.0
5.79,969.0
5.894,970.0
6.019,971.0
6.026999999999999,972.0
6.037000000000001,973.0
6.224,974.0
6.261,975.0
6.306,976.0
6.37,977.0
6.387,978.0
6.601,979.0
6.6049999999999995,980.0
6.619000000000001,981.0
6.764,982.0
6.811,983.0
6.893,984.0
6.925999999999999,985.0
7.006,986.0
7.019,987.0
7.077,988.0
7.115,989.0
7.252000000000001,990.0
7.314,991.0
7.492,992.0
7.644,993.0
7.742999999999999,994.0
7.783,995.0
7.835000000000001,996.0
7.911,997.0
8.033,998.0
8.049,999.0
8.121,1000.0
8.143,1001.0
8.199,1002.0
8.355,1003.0
8.706,1004.0
9.065000000000001,1005.0
9.279,1006.0
9.32,1007.0
9.504,1008.0
9.777,1009.0
9.86,1010.0
9.938,1011.0
10.268,1012.0
10.341,1013.0
10.721,1014.0
10.973,1015.0
11.306000000000001,1016.0
11.808,1017.0
11.869,1018.0
12.336,1019.0
12.371,1020.0
12.374,1021.0
12.433,1022.0
12.466,1023.0
12.841,1024.0
13.077,1025.0
13.153,1026.0
13.908,1027.0
14.076,1028.0
14.087,1029.0
14.518,1030.0
14.632,1031.0
15.663,1032.0
16.124,1033.0
17.657999999999998,1034.0
18.071,1035.0
18.211,1036.0
19.211,1037.0
20.028,1038.0
20.079,1039.0
20.523999999999997,1040.0
20.657,1041.0
20.888,1042.0
21.557000000000002,1043.0
21.848,1044.0
22.374000000000002,1045.0
22.754,1046.0
23.291999999999998,1047.0
23.657,1048.0
23.758,1049.0
24.075000000000003,1050.0
24.605,1051.0
24.697000000000003,1052.0
25.681,1053.0
27.661,1054.0
27.668000000000003,1055.0
28.653,1056.0
30.308,1057.0
32.138,1058.0
32.704,1059.0
33.161,1060.0
33.586000000000006,1061.0
34.205,1062.0
34.983000000000004,1063.0
42.874,1064.0
46.291000000000004,1065.0
48.928999999999995,1066.0
51.480000000000004,1067.0
53.251,1068.0
55.485,1069.0
58.046,1070.0
59.888,1071.0
63.464999999999996,1072.0
74.172,1073.0
77.652,1074.0
80.33800000000001,1075.0
83.82,1076.0
87.01899999999999,1077.0
89.183,1078.0
90.22999999999999,1079.0
94.997,1080.0
101.165,1081.0
103.144,1082.0
118.851,1083.0
143.077,1084.0
158.391,1085.0
195.398,1086.0
203.168,1087.0
219.143,1088.0
234.065,1089.0
269.689,1090.0
290.223,1091.0
320.146,1092.0
322.391,1093.0
346.225,1094.0
365.6,1095.0
368.575,1096.0
388.654,1097.0
402.17699999999996,1098.0
434.194,1099.0
461.259,1100.0
475.971,1101.0
498.98699999999997,1102.0
579.706,1103.0
585.5169999999999,1104.0
597.904,1105.0
645.374,1106.0
666.6819999999999,1107.0
675.87,1108.0
850.384,1109.0
863.596,1110.0
1351.585,1111.0
1713.6960000000001,1112.0
2189.5699999999997,1113.0
2239.2239999999997,1114.0
2288.846,1115.0
2360.989,1116.0
4590.601,1117.0
14109.417,1117.0


==> computational_experiments/data/cutest/ma97.csv <==
solve_time,num_problems_solved
0.124,1.0
0.125,2.0
0.126,3.0
0.126,4.0
0.127,5.0
0.127,6.0
0.127,7.0
0.127,8.0
0.127,9.0
0.127,10.0
0.127,11.0
0.127,12.0
0.127,13.0
0.127,14.0
0.127,15.0
0.127,16.0
0.127,17.0
0.127,18.0
0.128,19.0
0.128,20.0
0.128,21.0
0.128,22.0
0.128,23.0
0.128,24.0
0.128,25.0
0.128,26.0
0.128,27.0
0.128,28.0
0.128,29.0
0.128,30.0
0.128,31.0
0.128,32.0
0.128,33.0
0.128,34.0
0.128,35.0
0.128,36.0
0.128,37.0
0.128,38.0
0.128,39.0
0.128,40.0
0.128,41.0
0.128,42.0
0.128,43.0
0.128,44.0
0.128,45.0
0.128,46.0
0.128,47.0
0.128,48.0
0.128,49.0
0.128,50.0
0.128,51.0
0.128,52.0
0.128,53.0
0.128,54.0
0.129,55.0
0.129,56.0
0.129,57.0
0.129,58.0
0.129,59.0
0.129,60.0
0.129,61.0
0.129,62.0
0.129,63.0
0.129,64.0
0.129,65.0
0.129,66.0
0.129,67.0
0.129,68.0
0.129,69.0
0.129,70.0
0.129,71.0
0.129,72.0
0.129,73.0
0.129,74.0
0.129,75.0
0.129,76.0
0.129,77.0
0.129,78.0
0.129,79.0
0.129,80.0
0.129,81.0
0.129,82.0
0.129,83.0
0.129,84.0
0.129,85.0
0.129,86.0
0.129,87.0
0.13,88.0
0.13,89.0
0.13,90.0
0.13,91.0
0.13,92.0
0.13,93.0
0.13,94.0
0.13,95.0
0.13,96.0
0.13,97.0
0.13,98.0
0.13,99.0
0.13,100.0
0.13,101.0
0.13,102.0
0.13,103.0
0.13,104.0
0.13,105.0
0.13,106.0
0.13,107.0
0.13,108.0
0.13,109.0
0.13,110.0
0.13,111.0
0.13,112.0
0.13,113.0
0.13,114.0
0.13,115.0
0.13,116.0
0.13,117.0
0.13,118.0
0.13,119.0
0.13,120.0
0.13,121.0
0.13,122.0
0.13,123.0
0.13,124.0
0.13,125.0
0.13,126.0
0.13,127.0
0.13,128.0
0.13,129.0
0.131,130.0
0.131,131.0
0.131,132.0
0.131,133.0
0.131,134.0
0.131,135.0
0.131,136.0
0.131,137.0
0.131,138.0
0.131,139.0
0.131,140.0
0.131,141.0
0.131,142.0
0.131,143.0
0.131,144.0
0.131,145.0
0.131,146.0
0.131,147.0
0.131,148.0
0.131,149.0
0.131,150.0
0.131,151.0
0.131,152.0
0.131,153.0
0.131,154.0
0.131,155.0
0.131,156.0
0.131,157.0
0.131,158.0
0.131,159.0
0.131,160.0
0.131,161.0
0.131,162.0
0.131,163.0
0.131,164.0
0.131,165.0
0.131,166.0
0.131,167.0
0.131,168.0
0.131,169.0
0.132,170.0
0.132,171.0
0.132,172.0
0.132,173.0
0.132,174.0
0.132,175.0
0.132,176.0
0.132,177.0
0.132,178.0
0.132,179.0
0.132,180.0
0.132,181.0
0.132,182.0
0.132,183.0
0.132,184.0
0.132,185.0
0.132,186.0
0.132,187.0
0.132,188.0
0.132,189.0
0.132,190.0
0.132,191.0
0.132,192.0
0.132,193.0
0.132,194.0
0.132,195.0
0.132,196.0
0.133,197.0
0.133,198.0
0.133,199.0
0.133,200.0
0.133,201.0
0.133,202.0
0.133,203.0
0.133,204.0
0.133,205.0
0.133,206.0
0.133,207.0
0.133,208.0
0.133,209.0
0.133,210.0
0.133,211.0
0.133,212.0
0.133,213.0
0.134,214.0
0.134,215.0
0.134,216.0
0.134,217.0
0.134,218.0
0.134,219.0
0.134,220.0
0.134,221.0
0.134,222.0
0.134,223.0
0.134,224.0
0.134,225.0
0.134,226.0
0.135,227.0
0.135,228.0
0.135,229.0
0.135,230.0
0.136,231.0
0.136,232.0
0.136,233.0
0.136,234.0
0.136,235.0
0.137,236.0
0.137,237.0
0.137,238.0
0.137,239.0
0.137,240.0
0.137,241.0
0.137,242.0
0.137,243.0
0.137,244.0
0.137,245.0
0.137,246.0
0.138,247.0
0.138,248.0
0.138,249.0
0.138,250.0
0.138,251.0
0.138,252.0
0.139,253.0
0.139,254.0
0.139,255.0
0.139,256.0
0.139,257.0
0.14,258.0
0.14,259.0
0.14,260.0
0.14,261.0
0.14,262.0
0.14,263.0
0.14,264.0
0.14,265.0
0.14,266.0
0.14100000000000001,267.0
0.14100000000000001,268.0
0.14100000000000001,269.0
0.14100000000000001,270.0
0.14100000000000001,271.0
0.142,272.0
0.14200000000000002,273.0
0.143,274.0
0.143,275.0
0.143,276.0
0.143,277.0
0.143,278.0
0.14300000000000002,279.0
0.144,280.0
0.144,281.0
0.144,282.0
0.144,283.0
0.145,284.0
0.145,285.0
0.145,286.0
0.146,287.0
0.146,288.0
0.146,289.0
0.146,290.0
0.146,291.0
0.14600000000000002,292.0
0.147,293.0
0.147,294.0
0.147,295.0
0.147,296.0
0.147,297.0
0.147,298.0
0.147,299.0
0.147,300.0
0.147,301.0
0.147,302.0
0.147,303.0
0.147,304.0
0.147,305.0
0.147,306.0
0.147,307.0
0.147,308.0
0.14700000000000002,309.0
0.148,310.0
0.148,311.0
0.148,312.0
0.148,313.0
0.148,314.0
0.148,315.0
0.148,316.0
0.148,317.0
0.148,318.0
0.148,319.0
0.148,320.0
0.148,321.0
0.148,322.0
0.148,323.0
0.148,324.0
0.148,325.0
0.148,326.0
0.149,327.0
0.149,328.0
0.149,329.0
0.149,330.0
0.149,331.0
0.149,332.0
0.149,333.0
0.149,334.0
0.149,335.0
0.149,336.0
0.149,337.0
0.149,338.0
0.149,339.0
0.149,340.0
0.149,341.0
0.149,342.0
0.149,343.0
0.15,344.0
0.15,345.0
0.15,346.0
0.15,347.0
0.15,348.0
0.15,349.0
0.15,350.0
0.15,351.0
0.15,352.0
0.15,353.0
0.15,354.0
0.15,355.0
0.15,356.0
0.15,357.0
0.15,358.0
0.151,359.0
0.151,360.0
0.151,361.0
0.151,362.0
0.151,363.0
0.151,364.0
0.151,365.0
0.151,366.0
0.151,367.0
0.151,368.0
0.151,369.0
0.151,370.0
0.151,371.0
0.151,372.0
0.151,373.0
0.151,374.0
0.151,375.0
0.152,376.0
0.152,377.0
0.152,378.0
0.152,379.0
0.152,380.0
0.152,381.0
0.152,382.0
0.152,383.0
0.152,384.0
0.152,385.0
0.152,386.0
0.152,387.0
0.152,388.0
0.152,389.0
0.152,390.0
0.152,391.0
0.152,392.0
0.153,393.0
0.153,394.0
0.153,395.0
0.153,396.0
0.153,397.0
0.153,398.0
0.154,399.0
0.154,400.0
0.154,401.0
0.154,402.0
0.154,403.0
0.154,404.0
0.155,405.0
0.155,406.0
0.155,407.0
0.155,408.0
0.155,409.0
0.155,410.0
0.156,411.0
0.156,412.0
0.156,413.0
0.156,414.0
0.156,415.0
0.156,416.0
0.156,417.0
0.156,418.0
0.156,419.0
0.156,420.0
0.156,421.0
0.157,422.0
0.157,423.0
0.157,424.0
0.157,425.0
0.157,426.0
0.157,427.0
0.157,428.0
0.157,429.0
0.157,430.0
0.158,431.0
0.158,432.0
0.158,433.0
0.158,434.0
0.159,435.0
0.159,436.0
0.159,437.0
0.159,438.0
0.159,439.0
0.159,440.0
0.16,441.0
0.16,442.0
0.16,443.0
0.16,444.0
0.16,445.0
0.16,446.0
0.161,447.0
0.161,448.0
0.162,449.0
0.162,450.0
0.162,451.0
0.162,452.0
0.163,453.0
0.163,454.0
0.163,455.0
0.163,456.0
0.164,457.0
0.164,458.0
0.164,459.0
0.164,460.0
0.164,461.0
0.164,462.0
0.164,463.0
0.16499999999999998,464.0
0.165,465.0
0.165,466.0
0.165,467.0
0.165,468.0
0.166,469.0
0.166,470.0
0.166,471.0
0.166,472.0
0.166,473.0
0.166,474.0
0.167,475.0
0.167,476.0
0.167,477.0
0.168,478.0
0.168,479.0
0.168,480.0
0.169,481.0
0.169,482.0
0.169,483.0
0.169,484.0
0.16999999999999998,485.0
0.17,486.0
0.17,487.0
0.17,488.0
0.17,489.0
0.171,490.0
0.171,491.0
0.171,492.0
0.171,493.0
0.17200000000000001,494.0
0.17200000000000001,495.0
0.17200000000000001,496.0
0.17200000000000001,497.0
0.173,498.0
0.17300000000000001,499.0
0.17300000000000001,500.0
0.174,501.0
0.174,502.0
0.17400000000000002,503.0
0.17400000000000002,504.0
0.17400000000000002,505.0
0.175,506.0
0.175,507.0
0.17500000000000002,508.0
0.176,509.0
0.176,510.0
0.176,511.0
0.17600000000000002,512.0
0.17600000000000002,513.0
0.17600000000000002,514.0
0.177,515.0
0.177,516.0
0.17700000000000002,517.0
0.17700000000000002,518.0
0.178,519.0
0.178,520.0
0.178,521.0
0.178,522.0
0.17800000000000002,523.0
0.179,524.0
0.179,525.0
0.179,526.0
0.18,527.0
0.18000000000000002,528.0
0.18000000000000002,529.0
0.181,530.0
0.182,531.0
0.182,532.0
0.182,533.0
0.182,534.0
0.183,535.0
0.183,536.0
0.184,537.0
0.185,538.0
0.185,539.0
0.186,540.0
0.186,541.0
0.187,542.0
0.187,543.0
0.187,544.0
0.187,545.0
0.187,546.0
0.188,547.0
0.19,548.0
0.19,549.0
0.19,550.0
0.191,551.0
0.191,552.0
0.191,553.0
0.191,554.0
0.192,555.0
0.192,556.0
0.192,557.0
0.192,558.0
0.193,559.0
0.193,560.0
0.194,561.0
0.194,562.0
0.195,563.0
0.195,564.0
0.196,565.0
0.196,566.0
0.197,567.0
0.197,568.0
0.197,569.0
0.198,570.0
0.199,571.0
0.199,572.0
0.2,573.0
0.2,574.0
0.201,575.0
0.201,576.0
0.201,577.0
0.20199999999999999,578.0
0.20299999999999999,579.0
0.203,580.0
0.20400000000000001,581.0
0.20400000000000001,582.0
0.205,583.0
0.20600000000000002,584.0
0.20800000000000002,585.0
0.20900000000000002,586.0
0.21,587.0
0.211,588.0
0.21100000000000002,589.0
0.212,590.0
0.212,591.0
0.21200000000000002,592.0
0.213,593.0
0.214,594.0
0.214,595.0
0.215,596.0
0.21500000000000002,597.0
0.216,598.0
0.216,599.0
0.21600000000000003,600.0
0.217,601.0
0.218,602.0
0.218,603.0
0.22,604.0
0.22,605.0
0.221,606.0
0.221,607.0
0.221,608.0
0.221,609.0
0.221,610.0
0.222,611.0
0.22299999999999998,612.0
0.223,613.0
0.22399999999999998,614.0
0.224,615.0
0.22499999999999998,616.0
0.225,617.0
0.225,618.0
0.22599999999999998,619.0
0.22599999999999998,620.0
0.22599999999999998,621.0
0.226,622.0
0.226,623.0
0.22699999999999998,624.0
0.227,625.0
0.227,626.0
0.228,627.0
0.229,628.0
0.229,629.0
0.229,630.0
0.23,631.0
0.232,632.0
0.233,633.0
0.233,634.0
0.234,635.0
0.23500000000000001,636.0
0.23600000000000002,637.0
0.23700000000000002,638.0
0.238,639.0
0.23800000000000002,640.0
0.24,641.0
0.24000000000000002,642.0
0.241,643.0
0.24100000000000002,644.0
0.24100000000000002,645.0
0.242,646.0
0.24200000000000002,647.0
0.243,648.0
0.24300000000000002,649.0
0.244,650.0
0.244,651.0
0.244,652.0
0.248,653.0
0.249,654.0
0.251,655.0
0.251,656.0
0.252,657.0
0.252,658.0
0.252,659.0
0.253,660.0
0.253,661.0
0.254,662.0
0.254,663.0
0.255,664.0
0.256,665.0
0.257,666.0
0.258,667.0
0.259,668.0
0.264,669.0
0.266,670.0
0.269,671.0
0.27,672.0
0.271,673.0
0.273,674.0
0.273,675.0
0.274,676.0
0.276,677.0
0.276,678.0
0.279,679.0
0.279,680.0
0.281,681.0
0.281,682.0
0.28300000000000003,683.0
0.28300000000000003,684.0
0.28400000000000003,685.0
0.286,686.0
0.28600000000000003,687.0
0.28700000000000003,688.0
0.288,689.0
0.28900000000000003,690.0
0.29200000000000004,691.0
0.293,692.0
0.293,693.0
0.293,694.0
0.298,695.0
0.304,696.0
0.31,697.0
0.311,698.0
0.31500000000000006,699.0
0.316,700.0
0.316,701.0
0.316,702.0
0.318,703.0
0.318,704.0
0.321,705.0
0.321,706.0
0.323,707.0
0.323,708.0
0.324,709.0
0.324,710.0
0.324,711.0
0.326,712.0
0.327,713.0
0.33,714.0
0.334,715.0
0.337,716.0
0.337,717.0
0.338,718.0
0.338,719.0
0.33999999999999997,720.0
0.341,721.0
0.341,722.0
0.34400000000000003,723.0
0.347,724.0
0.34700000000000003,725.0
0.348,726.0
0.34800000000000003,727.0
0.34800000000000003,728.0
0.35000000000000003,729.0
0.35300000000000004,730.0
0.355,731.0
0.35500000000000004,732.0
0.356,733.0
0.36100000000000004,734.0
0.365,735.0
0.366,736.0
0.366,737.0
0.37,738.0
0.374,739.0
0.376,740.0
0.376,741.0
0.379,742.0
0.379,743.0
0.383,744.0
0.393,745.0
0.39799999999999996,746.0
0.399,747.0
0.406,748.0
0.40900000000000003,749.0
0.41200000000000003,750.0
0.423,751.0
0.424,752.0
0.429,753.0
0.432,754.0
0.433,755.0
0.443,756.0
0.44899999999999995,757.0
0.454,758.0
0.456,759.0
0.46,760.0
0.46099999999999997,761.0
0.463,762.0
0.464,763.0
0.464,764.0
0.46499999999999997,765.0
0.466,766.0
0.46699999999999997,767.0
0.468,768.0
0.469,769.0
0.472,770.0
0.476,771.0
0.477,772.0
0.478,773.0
0.483,774.0
0.484,775.0
0.489,776.0
0.491,777.0
0.493,778.0
0.494,779.0
0.495,780.0
0.495,781.0
0.5,782.0
0.505,783.0
0.508,784.0
0.51,785.0
0.511,786.0
0.511,787.0
0.512,788.0
0.512,789.0
0.512,790.0
0.52,791.0
0.521,792.0
0.527,793.0
0.5349999999999999,794.0
0.5389999999999999,795.0
0.548,796.0
0.553,797.0
0.5549999999999999,798.0
0.555,799.0
0.5599999999999999,800.0
0.561,801.0
0.561,802.0
0.5760000000000001,803.0
0.5780000000000001,804.0
0.58,805.0
0.5820000000000001,806.0
0.5870000000000001,807.0
0.588,808.0
0.59,809.0
0.623,810.0
0.624,811.0
0.625,812.0
0.625,813.0
0.642,814.0
0.648,815.0
0.652,816.0
0.659,817.0
0.666,818.0
0.672,819.0
0.6759999999999999,820.0
0.683,821.0
0.6890000000000001,822.0
0.6890000000000001,823.0
0.6900000000000001,824.0
0.6900000000000001,825.0
0.693,826.0
0.694,827.0
0.695,828.0
0.696,829.0
0.699,830.0
0.704,831.0
0.75,832.0
0.756,833.0
0.761,834.0
0.769,835.0
0.7729999999999999,836.0
0.7749999999999999,837.0
0.779,838.0
0.792,839.0
0.7969999999999999,840.0
0.7999999999999999,841.0
0.8140000000000001,842.0
0.816,843.0
0.8180000000000001,844.0
0.8200000000000001,845.0
0.8420000000000001,846.0
0.8420000000000001,847.0
0.8440000000000001,848.0
0.8490000000000001,849.0
0.85,850.0
0.856,851.0
0.8620000000000001,852.0
0.864,853.0
0.878,854.0
0.888,855.0
0.891,856.0
0.893,857.0
0.915,858.0
0.915,859.0
0.92,860.0
0.922,861.0
0.9249999999999999,862.0
0.926,863.0
0.927,864.0
0.929,865.0
0.934,866.0
0.9349999999999999,867.0
0.941,868.0
0.9410000000000001,869.0
0.942,870.0
0.9420000000000001,871.0
0.9480000000000001,872.0
0.96,873.0
0.9610000000000001,874.0
0.964,875.0
0.9650000000000001,876.0
0.968,877.0
0.9730000000000001,878.0
0.98,879.0
0.984,880.0
0.9870000000000001,881.0
0.9890000000000001,882.0
0.99,883.0
1.007,884.0
1.008,885.0
1.008,886.0
1.022,887.0
1.023,888.0
1.032,889.0
1.036,890.0
1.061,891.0
1.078,892.0
1.086,893.0
1.092,894.0
1.103,895.0
1.105,896.0
1.115,897.0
1.1159999999999999,898.0
1.1219999999999999,899.0
1.125,900.0
1.145,901.0
1.181,902.0
1.206,903.0
1.2229999999999999,904.0
1.228,905.0
1.2679999999999998,906.0
1.305,907.0
1.319,908.0
1.3290000000000002,909.0
1.352,910.0
1.374,911.0
1.3860000000000001,912.0
1.4260000000000002,913.0
1.4369999999999998,914.0
1.449,915.0
1.463,916.0
1.524,917.0
1.54,918.0
1.611,919.0
1.616,920.0
1.621,921.0
1.657,922.0
1.662,923.0
1.673,924.0
1.6880000000000002,925.0
1.71,926.0
1.762,927.0
1.763,928.0
1.7810000000000001,929.0
1.792,930.0
1.809,931.0
1.823,932.0
1.83,933.0
1.831,934.0
1.846,935.0
1.859,936.0
1.86,937.0
1.861,938.0
1.8880000000000001,939.0
1.915,940.0
1.9789999999999999,941.0
1.991,942.0
1.9969999999999999,943.0
2.021,944.0
2.058,945.0
2.062,946.0
2.159,947.0
2.1639999999999997,948.0
2.171,949.0
2.258,950.0
2.259,951.0
2.327,952.0
2.3649999999999998,953.0
2.379,954.0
2.4139999999999997,955.0
2.443,956.0
2.4450000000000003,957.0
2.586,958.0
2.684,959.0
2.718,960.0
2.7489999999999997,961.0
2.754,962.0
2.774,963.0
2.803,964.0
2.827,965.0
2.8529999999999998,966.0
2.8689999999999998,967.0
2.883,968.0
2.896,969.0
2.978,970.0
3.0090000000000003,971.0
3.018,972.0
3.059,973.0
3.083,974.0
3.0890000000000004,975.0
3.138,976.0
3.1879999999999997,977.0
3.2039999999999997,978.0
3.2670000000000003,979.0
3.275,980.0
3.299,981.0
3.313,982.0
3.39,983.0
3.925,984.0
3.936,985.0
3.995,986.0
4.002,987.0
4.129,988.0
4.187,989.0
4.268000000000001,990.0
4.3,991.0
4.308,992.0
4.347,993.0
4.369000000000001,994.0
4.457,995.0
4.786,996.0
4.798,997.0
4.865,998.0
4.924,999.0
4.9670000000000005,1000.0
5.263,1001.0
5.265,1002.0
5.27,1003.0
5.33,1004.0
5.433,1005.0
5.474,1006.0
5.567,1007.0
6.06,1008.0
6.093,1009.0
6.099,1010.0
6.128,1011.0
6.188000000000001,1012.0
6.388,1013.0
6.488,1014.0
6.653,1015.0
6.691,1016.0
6.692,1017.0
6.744999999999999,1018.0
6.777,1019.0
6.816000000000001,1020.0
6.83,1021.0
6.919,1022.0
6.981,1023.0
6.996,1024.0
7.291,1025.0
7.41,1026.0
7.4510000000000005,1027.0
7.732,1028.0
7.841,1029.0
8.665,1030.0
8.88,1031.0
8.903,1032.0
8.908999999999999,1033.0
9.082999999999998,1034.0
9.764,1035.0
10.502,1036.0
10.550999999999998,1037.0
10.687999999999999,1038.0
11.932,1039.0
12.28,1040.0
12.691,1041.0
12.89,1042.0
14.291,1043.0
16.564,1044.0
16.592,1045.0
16.829,1046.0
17.377,1047.0
18.014,1048.0
18.763,1049.0
20.293,1050.0
23.525,1051.0
26.378,1052.0
26.599,1053.0
27.617,1054.0
36.348,1055.0
37.455999999999996,1056.0
40.844,1057.0
41.242,1058.0
45.123,1059.0
45.30200000000001,1060.0
45.329,1061.0
53.467,1062.0
54.196000000000005,1063.0
61.38,1064.0
63.665,1065.0
64.65299999999999,1066.0
66.016,1067.0
66.61099999999999,1068.0
71.158,1069.0
79.424,1070.0
88.217,1071.0
94.386,1072.0
113.42099999999999,1073.0
114.457,1074.0
116.12,1075.0
136.14000000000001,1076.0
136.276,1077.0
138.076,1078.0
141.49099999999999,1079.0
144.995,1080.0
145.716,1081.0
166.588,1082.0
168.252,1083.0
211.968,1084.0
212.473,1085.0
255.18800000000002,1086.0
284.671,1087.0
289.66,1088.0
307.929,1089.0
322.89599999999996,1090.0
342.776,1091.0
355.85,1092.0
381.79900000000004,1093.0
423.882,1094.0
557.294,1095.0
663.3430000000001,1096.0
698.201,1097.0
742.157,1098.0
868.998,1099.0
1239.08,1100.0
2816.107,1101.0
14109.417,1101.0


==> computational_experiments/data/cutest/mumps.csv <==
solve_time,num_problems_solved
0.126,1.0
0.126,2.0
0.126,3.0
0.126,4.0
0.127,5.0
0.127,6.0
0.127,7.0
0.127,8.0
0.127,9.0
0.128,10.0
0.128,11.0
0.128,12.0
0.128,13.0
0.128,14.0
0.128,15.0
0.128,16.0
0.128,17.0
0.128,18.0
0.128,19.0
0.128,20.0
0.128,21.0
0.128,22.0
0.128,23.0
0.128,24.0
0.128,25.0
0.128,26.0
0.128,27.0
0.128,28.0
0.129,29.0
0.129,30.0
0.129,31.0
0.129,32.0
0.129,33.0
0.129,34.0
0.129,35.0
0.129,36.0
0.129,37.0
0.129,38.0
0.129,39.0
0.129,40.0
0.129,41.0
0.129,42.0
0.129,43.0
0.129,44.0
0.129,45.0
0.129,46.0
0.129,47.0
0.129,48.0
0.129,49.0
0.129,50.0
0.129,51.0
0.129,52.0
0.13,53.0
0.13,54.0
0.13,55.0
0.13,56.0
0.13,57.0
0.13,58.0
0.13,59.0
0.13,60.0
0.13,61.0
0.13,62.0
0.13,63.0
0.13,64.0
0.13,65.0
0.13,66.0
0.13,67.0
0.13,68.0
0.13,69.0
0.13,70.0
0.13,71.0
0.13,72.0
0.13,73.0
0.13,74.0
0.13,75.0
0.13,76.0
0.13,77.0
0.13,78.0
0.13,79.0
0.13,80.0
0.13,81.0
0.131,82.0
0.131,83.0
0.131,84.0
0.131,85.0
0.131,86.0
0.131,87.0
0.131,88.0
0.131,89.0
0.131,90.0
0.131,91.0
0.131,92.0
0.131,93.0
0.131,94.0
0.131,95.0
0.131,96.0
0.131,97.0
0.131,98.0
0.131,99.0
0.132,100.0
0.132,101.0
0.132,102.0
0.132,103.0
0.132,104.0
0.132,105.0
0.132,106.0
0.132,107.0
0.132,108.0
0.132,109.0
0.132,110.0
0.132,111.0
0.132,112.0
0.132,113.0
0.132,114.0
0.132,115.0
0.132,116.0
0.132,117.0
0.132,118.0
0.132,119.0
0.133,120.0
0.133,121.0
0.133,122.0
0.133,123.0
0.133,124.0
0.133,125.0
0.133,126.0
0.133,127.0
0.133,128.0
0.133,129.0
0.133,130.0
0.133,131.0
0.133,132.0
0.133,133.0
0.133,134.0
0.133,135.0
0.134,136.0
0.134,137.0
0.134,138.0
0.134,139.0
0.134,140.0
0.134,141.0
0.134,142.0
0.134,143.0
0.134,144.0
0.134,145.0
0.134,146.0
0.135,147.0
0.135,148.0
0.135,149.0
0.135,150.0
0.135,151.0
0.135,152.0
0.135,153.0
0.135,154.0
0.135,155.0
0.135,156.0
0.135,157.0
0.135,158.0
0.135,159.0
0.135,160.0
0.135,161.0
0.136,162.0
0.136,163.0
0.136,164.0
0.136,165.0
0.136,166.0
0.136,167.0
0.136,168.0
0.136,169.0
0.136,170.0
0.136,171.0
0.136,172.0
0.137,173.0
0.137,174.0
0.137,175.0
0.137,176.0
0.137,177.0
0.137,178.0
0.137,179.0
0.137,180.0
0.137,181.0
0.137,182.0
0.137,183.0
0.138,184.0
0.138,185.0
0.138,186.0
0.138,187.0
0.138,188.0
0.138,189.0
0.138,190.0
0.138,191.0
0.138,192.0
0.138,193.0
0.138,194.0
0.138,195.0
0.138,196.0
0.139,197.0
0.139,198.0
0.139,199.0
0.139,200.0
0.139,201.0
0.139,202.0
0.139,203.0
0.139,204.0
0.139,205.0
0.139,206.0
0.139,207.0
0.139,208.0
0.139,209.0
0.139,210.0
0.14,211.0
0.14,212.0
0.14,213.0
0.14,214.0
0.14,215.0
0.14,216.0
0.14,217.0
0.14,218.0
0.14,219.0
0.14,220.0
0.141,221.0
0.141,222.0
0.141,223.0
0.14100000000000001,224.0
0.14100000000000001,225.0
0.14100000000000001,226.0
0.14100000000000001,227.0
0.14100000000000001,228.0
0.14100000000000001,229.0
0.142,230.0
0.142,231.0
0.142,232.0
0.142,233.0
0.143,234.0
0.143,235.0
0.143,236.0
0.143,237.0
0.143,238.0
0.143,239.0
0.143,240.0
0.143,241.0
0.143,242.0
0.144,243.0
0.144,244.0
0.14400000000000002,245.0
0.14400000000000002,246.0
0.145,247.0
0.145,248.0
0.145,249.0
0.145,250.0
0.145,251.0
0.14500000000000002,252.0
0.14500000000000002,253.0
0.146,254.0
0.146,255.0
0.146,256.0
0.146,257.0
0.14600000000000002,258.0
0.147,259.0
0.147,260.0
0.147,261.0
0.147,262.0
0.147,263.0
0.147,264.0
0.147,265.0
0.147,266.0
0.147,267.0
0.147,268.0
0.147,269.0
0.148,270.0
0.148,271.0
0.148,272.0
0.148,273.0
0.148,274.0
0.148,275.0
0.148,276.0
0.14800000000000002,277.0
0.149,278.0
0.149,279.0
0.149,280.0
0.149,281.0
0.149,282.0
0.149,283.0
0.149,284.0
0.149,285.0
0.149,286.0
0.149,287.0
0.149,288.0
0.149,289.0
0.14900000000000002,290.0
0.15,291.0
0.15,292.0
0.15,293.0
0.15,294.0
0.15,295.0
0.15,296.0
0.15,297.0
0.15,298.0
0.15,299.0
0.15000000000000002,300.0
0.151,301.0
0.151,302.0
0.151,303.0
0.151,304.0
0.151,305.0
0.151,306.0
0.151,307.0
0.151,308.0
0.151,309.0
0.151,310.0
0.151,311.0
0.151,312.0
0.151,313.0
0.151,314.0
0.151,315.0
0.151,316.0
0.152,317.0
0.152,318.0
0.152,319.0
0.152,320.0
0.152,321.0
0.152,322.0
0.152,323.0
0.152,324.0
0.152,325.0
0.152,326.0
0.152,327.0
0.152,328.0
0.152,329.0
0.153,330.0
0.153,331.0
0.153,332.0
0.153,333.0
0.153,334.0
0.153,335.0
0.153,336.0
0.153,337.0
0.153,338.0
0.153,339.0
0.153,340.0
0.153,341.0
0.153,342.0
0.154,343.0
0.154,344.0
0.154,345.0
0.154,346.0
0.154,347.0
0.154,348.0
0.154,349.0
0.154,350.0
0.155,351.0
0.155,352.0
0.155,353.0
0.155,354.0
0.155,355.0
0.155,356.0
0.155,357.0
0.155,358.0
0.155,359.0
0.155,360.0
0.155,361.0
0.155,362.0
0.156,363.0
0.156,364.0
0.156,365.0
0.156,366.0
0.156,367.0
0.156,368.0
0.156,369.0
0.156,370.0
0.156,371.0
0.157,372.0
0.157,373.0
0.157,374.0
0.157,375.0
0.157,376.0
0.157,377.0
0.158,378.0
0.158,379.0
0.159,380.0
0.159,381.0
0.159,382.0
0.159,383.0
0.16,384.0
0.16,385.0
0.16,386.0
0.16,387.0
0.16,388.0
0.16,389.0
0.16,390.0
0.16,391.0
0.161,392.0
0.161,393.0
0.161,394.0
0.161,395.0
0.161,396.0
0.161,397.0
0.161,398.0
0.162,399.0
0.162,400.0
0.162,401.0
0.162,402.0
0.162,403.0
0.162,404.0
0.162,405.0
0.162,406.0
0.162,407.0
0.162,408.0
0.162,409.0
0.162,410.0
0.162,411.0
0.162,412.0
0.162,413.0
0.163,414.0
0.163,415.0
0.163,416.0
0.163,417.0
0.163,418.0
0.163,419.0
0.163,420.0
0.163,421.0
0.163,422.0
0.163,423.0
0.164,424.0
0.164,425.0
0.164,426.0
0.164,427.0
0.165,428.0
0.165,429.0
0.165,430.0
0.165,431.0
0.165,432.0
0.165,433.0
0.165,434.0
0.165,435.0
0.166,436.0
0.166,437.0
0.166,438.0
0.166,439.0
0.166,440.0
0.167,441.0
0.167,442.0
0.167,443.0
0.167,444.0
0.167,445.0
0.167,446.0
0.167,447.0
0.168,448.0
0.168,449.0
0.168,450.0
0.168,451.0
0.168,452.0
0.16899999999999998,453.0
0.17,454.0
0.17,455.0
0.17,456.0
0.17,457.0
0.17,458.0
0.17,459.0
0.17,460.0
0.171,461.0
0.171,462.0
0.171,463.0
0.171,464.0
0.171,465.0
0.17200000000000001,466.0
0.17200000000000001,467.0
0.17200000000000001,468.0
0.17200000000000001,469.0
0.17200000000000001,470.0
0.173,471.0
0.173,472.0
0.173,473.0
0.17300000000000001,474.0
0.17300000000000001,475.0
0.174,476.0
0.174,477.0
0.175,478.0
0.175,479.0
0.175,480.0
0.175,481.0
0.175,482.0
0.175,483.0
0.17500000000000002,484.0
0.176,485.0
0.176,486.0
0.177,487.0
0.177,488.0
0.177,489.0
0.178,490.0
0.17900000000000002,491.0
0.18,492.0
0.18,493.0
0.18,494.0
0.18,495.0
0.18,496.0
0.181,497.0
0.181,498.0
0.181,499.0
0.182,500.0
0.182,501.0
0.182,502.0
0.183,503.0
0.185,504.0
0.185,505.0
0.187,506.0
0.187,507.0
0.188,508.0
0.189,509.0
0.19,510.0
0.19,511.0
0.191,512.0
0.191,513.0
0.192,514.0
0.192,515.0
0.193,516.0
0.193,517.0
0.193,518.0
0.194,519.0
0.194,520.0
0.194,521.0
0.196,522.0
0.198,523.0
0.198,524.0
0.19899999999999998,525.0
0.199,526.0
0.2,527.0
0.2,528.0
0.2,529.0
0.201,530.0
0.202,531.0
0.20400000000000001,532.0
0.20500000000000002,533.0
0.20600000000000002,534.0
0.20700000000000002,535.0
0.208,536.0
0.209,537.0
0.209,538.0
0.21000000000000002,539.0
0.211,540.0
0.214,541.0
0.214,542.0
0.215,543.0
0.216,544.0
0.217,545.0
0.218,546.0
0.221,547.0
0.223,548.0
0.22399999999999998,549.0
0.225,550.0
0.227,551.0
0.229,552.0
0.229,553.0
0.232,554.0
0.233,555.0
0.233,556.0
0.233,557.0
0.233,558.0
0.234,559.0
0.236,560.0
0.23600000000000002,561.0
0.23600000000000002,562.0
0.23700000000000002,563.0
0.238,564.0
0.23800000000000002,565.0
0.23900000000000002,566.0
0.241,567.0
0.242,568.0
0.242,569.0
0.242,570.0
0.243,571.0
0.245,572.0
0.24500000000000002,573.0
0.249,574.0
0.249,575.0
0.252,576.0
0.253,577.0
0.255,578.0
0.256,579.0
0.258,580.0
0.262,581.0
0.265,582.0
0.267,583.0
0.268,584.0
0.271,585.0
0.272,586.0
0.272,587.0
0.274,588.0
0.275,589.0
0.276,590.0
0.276,591.0
0.277,592.0
0.279,593.0
0.28,594.0
0.28200000000000003,595.0
0.28300000000000003,596.0
0.28300000000000003,597.0
0.28500000000000003,598.0
0.28600000000000003,599.0
0.28600000000000003,600.0
0.28700000000000003,601.0
0.28700000000000003,602.0
0.28800000000000003,603.0
0.295,604.0
0.29600000000000004,605.0
0.297,606.0
0.298,607.0
0.301,608.0
0.303,609.0
0.303,610.0
0.31000000000000005,611.0
0.312,612.0
0.313,613.0
0.314,614.0
0.31400000000000006,615.0
0.315,616.0
0.318,617.0
0.32,618.0
0.321,619.0
0.32399999999999995,620.0
0.325,621.0
0.325,622.0
0.326,623.0
0.331,624.0
0.332,625.0
0.333,626.0
0.334,627.0
0.33499999999999996,628.0
0.335,629.0
0.335,630.0
0.336,631.0
0.337,632.0
0.339,633.0
0.34,634.0
0.341,635.0
0.343,636.0
0.34500000000000003,637.0
0.35300000000000004,638.0
0.35600000000000004,639.0
0.35700000000000004,640.0
0.361,641.0
0.362,642.0
0.364,643.0
0.364,644.0
0.368,645.0
0.368,646.0
0.37100000000000005,647.0
0.372,648.0
0.372,649.0
0.372,650.0
0.373,651.0
0.373,652.0
0.376,653.0
0.377,654.0
0.377,655.0
0.378,656.0
0.38,657.0
0.381,658.0
0.382,659.0
0.383,660.0
0.386,661.0
0.387,662.0
0.387,663.0
0.388,664.0
0.389,665.0
0.391,666.0
0.392,667.0
0.393,668.0
0.393,669.0
0.393,670.0
0.393,671.0
0.395,672.0
0.395,673.0
0.395,674.0
0.396,675.0
0.399,676.0
0.401,677.0
0.40199999999999997,678.0
0.403,679.0
0.40800000000000003,680.0
0.409,681.0
0.40900000000000003,682.0
0.40900000000000003,683.0
0.41,684.0
0.41400000000000003,685.0
0.415,686.0
0.41600000000000004,687.0
0.41800000000000004,688.0
0.419,689.0
0.42000000000000004,690.0
0.42000000000000004,691.0
0.42500000000000004,692.0
0.428,693.0
0.429,694.0
0.431,695.0
0.432,696.0
0.433,697.0
0.43500000000000005,698.0
0.436,699.0
0.441,700.0
0.44299999999999995,701.0
0.444,702.0
0.447,703.0
0.449,704.0
0.454,705.0
0.456,706.0
0.458,707.0
0.459,708.0
0.469,709.0
0.46900000000000003,710.0
0.47300000000000003,711.0
0.47500000000000003,712.0
0.482,713.0
0.483,714.0
0.484,715.0
0.48400000000000004,716.0
0.486,717.0
0.49,718.0
0.491,719.0
0.493,720.0
0.502,721.0
0.503,722.0
0.507,723.0
0.508,724.0
0.513,725.0
0.521,726.0
0.521,727.0
0.528,728.0
0.529,729.0
0.532,730.0
0.536,731.0
0.536,732.0
0.5469999999999999,733.0
0.548,734.0
0.55,735.0
0.553,736.0
0.556,737.0
0.5630000000000001,738.0
0.5640000000000001,739.0
0.5680000000000001,740.0
0.5680000000000001,741.0
0.5710000000000001,742.0
0.5730000000000001,743.0
0.5740000000000001,744.0
0.5780000000000001,745.0
0.582,746.0
0.5820000000000001,747.0
0.5830000000000001,748.0
0.584,749.0
0.5910000000000001,750.0
0.595,751.0
0.5950000000000001,752.0
0.598,753.0
0.599,754.0
0.6000000000000001,755.0
0.612,756.0
0.618,757.0
0.619,758.0
0.619,759.0
0.629,760.0
0.634,761.0
0.634,762.0
0.637,763.0
0.648,764.0
0.67,765.0
0.672,766.0
0.673,767.0
0.678,768.0
0.6829999999999999,769.0
0.6890000000000001,770.0
0.6910000000000001,771.0
0.6970000000000001,772.0
0.6990000000000001,773.0
0.7000000000000001,774.0
0.7000000000000001,775.0
0.703,776.0
0.7110000000000001,777.0
0.712,778.0
0.7200000000000001,779.0
0.722,780.0
0.7320000000000001,781.0
0.743,782.0
0.747,783.0
0.748,784.0
0.772,785.0
0.772,786.0
0.776,787.0
0.781,788.0
0.784,789.0
0.7919999999999999,790.0
0.8180000000000001,791.0
0.8180000000000001,792.0
0.8200000000000001,793.0
0.8270000000000001,794.0
0.839,795.0
0.8410000000000001,796.0
0.857,797.0
0.8660000000000001,798.0
0.871,799.0
0.878,800.0
0.887,801.0
0.892,802.0
0.9,803.0
0.965,804.0
0.967,805.0
0.9670000000000001,806.0
0.9670000000000001,807.0
0.973,808.0
0.9750000000000001,809.0
0.992,810.0
1.002,811.0
1.003,812.0
1.009,813.0
1.012,814.0
1.014,815.0
1.024,816.0
1.04,817.0
1.045,818.0
1.0499999999999998,819.0
1.055,820.0
1.079,821.0
1.082,822.0
1.093,823.0
1.101,824.0
1.107,825.0
1.1300000000000001,826.0
1.131,827.0
1.132,828.0
1.148,829.0
1.163,830.0
1.166,831.0
1.17,832.0
1.178,833.0
1.1889999999999998,834.0
1.206,835.0
1.2089999999999999,836.0
1.213,837.0
1.259,838.0
1.273,839.0
1.278,840.0
1.286,841.0
1.305,842.0
1.308,843.0
1.3119999999999998,844.0
1.3139999999999998,845.0
1.3139999999999998,846.0
1.316,847.0
1.325,848.0
1.329,849.0
1.335,850.0
1.353,851.0
1.355,852.0
1.361,853.0
1.3760000000000001,854.0
1.379,855.0
1.3800000000000001,856.0
1.381,857.0
1.3840000000000001,858.0
1.39,859.0
1.3920000000000001,860.0
1.393,861.0
1.395,862.0
1.397,863.0
1.3980000000000001,864.0
1.399,865.0
1.401,866.0
1.4020000000000001,867.0
1.403,868.0
1.405,869.0
1.406,870.0
1.413,871.0
1.414,872.0
1.423,873.0
1.424,874.0
1.428,875.0
1.435,876.0
1.438,877.0
1.4589999999999999,878.0
1.4829999999999999,879.0
1.506,880.0
1.506,881.0
1.533,882.0
1.548,883.0
1.564,884.0
1.6019999999999999,885.0
1.604,886.0
1.638,887.0
1.643,888.0
1.7,889.0
1.701,890.0
1.702,891.0
1.704,892.0
1.707,893.0
1.709,894.0
1.709,895.0
1.746,896.0
1.801,897.0
1.883,898.0
1.887,899.0
1.91,900.0
1.9540000000000002,901.0
1.96,902.0
2.024,903.0
2.066,904.0
2.189,905.0
2.249,906.0
2.334,907.0
2.377,908.0
2.377,909.0
2.561,910.0
2.6029999999999998,911.0
2.633,912.0
2.65,913.0
2.65,914.0
2.7030000000000003,915.0
2.7169999999999996,916.0
2.728,917.0
2.831,918.0
2.8310000000000004,919.0
2.875,920.0
2.891,921.0
2.924,922.0
2.995,923.0
3.068,924.0
3.069,925.0
3.076,926.0
3.211,927.0
3.2319999999999998,928.0
3.248,929.0
3.28,930.0
3.303,931.0
3.325,932.0
3.328,933.0
3.349,934.0
3.42,935.0
3.428,936.0
3.4290000000000003,937.0
3.48,938.0
3.5020000000000002,939.0
3.687,940.0
3.75,941.0
3.751,942.0
3.771,943.0
3.781,944.0
3.841,945.0
3.8470000000000004,946.0
3.9139999999999997,947.0
3.959,948.0
3.9690000000000003,949.0
3.996,950.0
4.084,951.0
4.098,952.0
4.237,953.0
4.312,954.0
4.487,955.0
4.5329999999999995,956.0
4.577,957.0
4.62,958.0
4.731,959.0
4.803,960.0
4.811,961.0
4.837,962.0
4.855,963.0
4.963,964.0
4.968,965.0
4.983,966.0
4.998,967.0
5.056,968.0
5.215,969.0
5.271,970.0
5.317,971.0
5.325,972.0
5.329000000000001,973.0
5.398,974.0
5.414,975.0
5.472,976.0
5.546,977.0
5.773,978.0
5.889,979.0
6.051,980.0
6.088,981.0
6.21,982.0
6.334,983.0
6.417,984.0
6.5,985.0
6.588,986.0
6.603999999999999,987.0
6.672000000000001,988.0
6.7780000000000005,989.0
6.828,990.0
6.928,991.0
7.026,992.0
7.044,993.0
7.183000000000001,994.0
7.229,995.0
7.482,996.0
7.561,997.0
7.635,998.0
7.716,999.0
7.765,1000.0
7.798,1001.0
7.889,1002.0
8.006,1003.0
8.032,1004.0
8.603,1005.0
8.818999999999999,1006.0
9.1,1007.0
9.145,1008.0
9.159,1009.0
9.255,1010.0
9.729999999999999,1011.0
9.85,1012.0
10.036,1013.0
10.041,1014.0
10.102,1015.0
10.259,1016.0
10.264999999999999,1017.0
10.363999999999999,1018.0
10.4,1019.0
10.776,1020.0
10.916,1021.0
11.222,1022.0
11.229,1023.0
11.354000000000001,1024.0
11.447,1025.0
11.943000000000001,1026.0
12.215,1027.0
12.238,1028.0
12.261000000000001,1029.0
12.28,1030.0
12.722,1031.0
12.801,1032.0
12.951,1033.0
13.631,1034.0
13.701,1035.0
13.960999999999999,1036.0
13.966999999999999,1037.0
14.436,1038.0
15.307,1039.0
15.959,1040.0
16.287,1041.0
17.196,1042.0
17.356,1043.0
17.551000000000002,1044.0
17.634,1045.0
18.023999999999997,1046.0
19.623,1047.0
19.769000000000002,1048.0
20.187,1049.0
22.238999999999997,1050.0
23.723,1051.0
23.926000000000002,1052.0
24.044999999999998,1053.0
27.43,1054.0
28.345,1055.0
31.457,1056.0
32.86,1057.0
33.022,1058.0
33.082,1059.0
36.128,1060.0
36.686,1061.0
38.005,1062.0
43.838,1063.0
45.491,1064.0
56.589,1065.0
58.908,1066.0
60.785000000000004,1067.0
61.803000000000004,1068.0
62.456,1069.0
64.881,1070.0
73.897,1071.0
75.323,1072.0
75.771,1073.0
86.61,1074.0
87.06,1075.0
93.01599999999999,1076.0
99.739,1077.0
113.78699999999999,1078.0
119.15299999999999,1079.0
120.121,1080.0
120.634,1081.0
135.06400000000002,1082.0
135.417,1083.0
136.57999999999998,1084.0
143.995,1085.0
160.814,1086.0
161.068,1087.0
161.25,1088.0
162.829,1089.0
189.94899999999998,1090.0
212.77499999999998,1091.0
218.09599999999998,1092.0
230.785,1093.0
242.611,1094.0
275.00199999999995,1095.0
287.355,1096.0
289.322,1097.0
301.496,1098.0
308.753,1099.0
329.687,1100.0
334.805,1101.0
354.78200000000004,1102.0
371.432,1103.0
397.626,1104.0
455.08299999999997,1105.0
458.852,1106.0
462.23900000000003,1107.0
483.539,1108.0
550.218,1109.0
656.735,1110.0
687.787,1111.0
730.658,1112.0
804.755,1113.0
858.775,1114.0
882.438,1115.0
993.049,1116.0
1228.874,1117.0
1253.603,1118.0
1538.716,1119.0
1973.843,1120.0
2215.6600000000003,1121.0
2220.982,1122.0
8173.406,1123.0
14109.417,1123.0


==> computational_experiments/data/cutest/pardiso.csv <==
solve_time,num_problems_solved
0.131,1.0
0.131,2.0
0.132,3.0
0.133,4.0
0.133,5.0
0.134,6.0
0.136,7.0
0.137,8.0
0.139,9.0
0.14,10.0
0.14,11.0
0.14,12.0
0.14,13.0
0.14,14.0
0.14,15.0
0.14,16.0
0.14,17.0
0.141,18.0
0.141,19.0
0.141,20.0
0.141,21.0
0.141,22.0
0.141,23.0
0.141,24.0
0.141,25.0
0.141,26.0
0.141,27.0
0.141,28.0
0.141,29.0
0.14100000000000001,30.0
0.142,31.0
0.142,32.0
0.142,33.0
0.142,34.0
0.142,35.0
0.143,36.0
0.143,37.0
0.143,38.0
0.143,39.0
0.143,40.0
0.144,41.0
0.144,42.0
0.144,43.0
0.144,44.0
0.144,45.0
0.144,46.0
0.144,47.0
0.145,48.0
0.145,49.0
0.145,50.0
0.145,51.0
0.145,52.0
0.145,53.0
0.146,54.0
0.146,55.0
0.146,56.0
0.146,57.0
0.146,58.0
0.146,59.0
0.146,60.0
0.146,61.0
0.146,62.0
0.147,63.0
0.147,64.0
0.147,65.0
0.147,66.0
0.147,67.0
0.147,68.0
0.147,69.0
0.147,70.0
0.147,71.0
0.147,72.0
0.147,73.0
0.147,74.0
0.147,75.0
0.147,76.0
0.147,77.0
0.147,78.0
0.147,79.0
0.147,80.0
0.147,81.0
0.148,82.0
0.148,83.0
0.148,84.0
0.148,85.0
0.148,86.0
0.148,87.0
0.148,88.0
0.148,89.0
0.148,90.0
0.149,91.0
0.149,92.0
0.149,93.0
0.149,94.0
0.149,95.0
0.149,96.0
0.149,97.0
0.149,98.0
0.149,99.0
0.149,100.0
0.149,101.0
0.149,102.0
0.149,103.0
0.149,104.0
0.149,105.0
0.149,106.0
0.149,107.0
0.15,108.0
0.15,109.0
0.15,110.0
0.15,111.0
0.15,112.0
0.15,113.0
0.15,114.0
0.15,115.0
0.151,116.0
0.151,117.0
0.151,118.0
0.151,119.0
0.151,120.0
0.151,121.0
0.151,122.0
0.151,123.0
0.151,124.0
0.151,125.0
0.152,126.0
0.152,127.0
0.152,128.0
0.152,129.0
0.152,130.0
0.152,131.0
0.152,132.0
0.152,133.0
0.152,134.0
0.153,135.0
0.153,136.0
0.153,137.0
0.153,138.0
0.153,139.0
0.154,140.0
0.154,141.0
0.154,142.0
0.155,143.0
0.155,144.0
0.155,145.0
0.155,146.0
0.155,147.0
0.155,148.0
0.156,149.0
0.156,150.0
0.156,151.0
0.156,152.0
0.156,153.0
0.156,154.0
0.156,155.0
0.156,156.0
0.156,157.0
0.156,158.0
0.157,159.0
0.157,160.0
0.157,161.0
0.157,162.0
0.157,163.0
0.157,164.0
0.157,165.0
0.157,166.0
0.157,167.0
0.157,168.0
0.157,169.0
0.157,170.0
0.157,171.0
0.158,172.0
0.158,173.0
0.158,174.0
0.158,175.0
0.158,176.0
0.159,177.0
0.159,178.0
0.159,179.0
0.159,180.0
0.159,181.0
0.159,182.0
0.159,183.0
0.159,184.0
0.16,185.0
0.16,186.0
0.16,187.0
0.16,188.0
0.16,189.0
0.16,190.0
0.16,191.0
0.16,192.0
0.16,193.0
0.16,194.0
0.16,195.0
0.16,196.0
0.16,197.0
0.16,198.0
0.161,199.0
0.161,200.0
0.161,201.0
0.161,202.0
0.161,203.0
0.161,204.0
0.161,205.0
0.161,206.0
0.162,207.0
0.162,208.0
0.162,209.0
0.162,210.0
0.162,211.0
0.162,212.0
0.162,213.0
0.16299999999999998,214.0
0.163,215.0
0.163,216.0
0.163,217.0
0.163,218.0
0.164,219.0
0.164,220.0
0.164,221.0
0.164,222.0
0.164,223.0
0.164,224.0
0.164,225.0
0.165,226.0
0.165,227.0
0.165,228.0
0.165,229.0
0.165,230.0
0.165,231.0
0.165,232.0
0.165,233.0
0.166,234.0
0.166,235.0
0.166,236.0
0.166,237.0
0.166,238.0
0.166,239.0
0.166,240.0
0.166,241.0
0.166,242.0
0.166,243.0
0.167,244.0
0.167,245.0
0.167,246.0
0.167,247.0
0.167,248.0
0.167,249.0
0.167,250.0
0.167,251.0
0.167,252.0
0.167,253.0
0.16799999999999998,254.0
0.168,255.0
0.168,256.0
0.168,257.0
0.168,258.0
0.168,259.0
0.168,260.0
0.168,261.0
0.169,262.0
0.169,263.0
0.169,264.0
0.169,265.0
0.17,266.0
0.17,267.0
0.17,268.0
0.171,269.0
0.171,270.0
0.171,271.0
0.171,272.0
0.171,273.0
0.171,274.0
0.171,275.0
0.172,276.0
0.17200000000000001,277.0
0.17200000000000001,278.0
0.17200000000000001,279.0
0.17200000000000001,280.0
0.17200000000000001,281.0
0.17200000000000001,282.0
0.173,283.0
0.173,284.0
0.17300000000000001,285.0
0.17300000000000001,286.0
0.174,287.0
0.174,288.0
0.174,289.0
0.174,290.0
0.174,291.0
0.174,292.0
0.174,293.0
0.175,294.0
0.175,295.0
0.175,296.0
0.175,297.0
0.175,298.0
0.175,299.0
0.175,300.0
0.175,301.0
0.175,302.0
0.175,303.0
0.175,304.0
0.175,305.0
0.176,306.0
0.176,307.0
0.176,308.0
0.176,309.0
0.176,310.0
0.176,311.0
0.176,312.0
0.176,313.0
0.176,314.0
0.176,315.0
0.177,316.0
0.177,317.0
0.177,318.0
0.177,319.0
0.177,320.0
0.177,321.0
0.17700000000000002,322.0
0.178,323.0
0.179,324.0
0.179,325.0
0.179,326.0
0.179,327.0
0.179,328.0
0.179,329.0
0.179,330.0
0.18,331.0
0.18,332.0
0.181,333.0
0.181,334.0
0.181,335.0
0.181,336.0
0.181,337.0
0.181,338.0
0.182,339.0
0.182,340.0
0.182,341.0
0.182,342.0
0.182,343.0
0.183,344.0
0.183,345.0
0.183,346.0
0.183,347.0
0.183,348.0
0.183,349.0
0.183,350.0
0.183,351.0
0.184,352.0
0.184,353.0
0.184,354.0
0.184,355.0
0.184,356.0
0.185,357.0
0.186,358.0
0.186,359.0
0.186,360.0
0.186,361.0
0.186,362.0
0.187,363.0
0.187,364.0
0.187,365.0
0.187,366.0
0.187,367.0
0.188,368.0
0.188,369.0
0.188,370.0
0.188,371.0
0.188,372.0
0.188,373.0
0.188,374.0
0.189,375.0
0.189,376.0
0.189,377.0
0.189,378.0
0.189,379.0
0.189,380.0
0.19,381.0
0.19,382.0
0.19,383.0
0.19,384.0
0.19,385.0
0.19,386.0
0.19,387.0
0.19,388.0
0.191,389.0
0.191,390.0
0.191,391.0
0.191,392.0
0.19199999999999998,393.0
0.192,394.0
0.192,395.0
0.192,396.0
0.192,397.0
0.192,398.0
0.192,399.0
0.192,400.0
0.193,401.0
0.193,402.0
0.194,403.0
0.194,404.0
0.194,405.0
0.195,406.0
0.195,407.0
0.195,408.0
0.195,409.0
0.196,410.0
0.196,411.0
0.196,412.0
0.197,413.0
0.197,414.0
0.197,415.0
0.198,416.0
0.198,417.0
0.198,418.0
0.198,419.0
0.198,420.0
0.199,421.0
0.199,422.0
0.199,423.0
0.199,424.0
0.2,425.0
0.201,426.0
0.201,427.0
0.201,428.0
0.202,429.0
0.202,430.0
0.202,431.0
0.202,432.0
0.203,433.0
0.203,434.0
0.20400000000000001,435.0
0.20400000000000001,436.0
0.20400000000000001,437.0
0.20400000000000001,438.0
0.20400000000000001,439.0
0.20400000000000001,440.0
0.20400000000000001,441.0
0.20500000000000002,442.0
0.20500000000000002,443.0
0.20600000000000002,444.0
0.20700000000000002,445.0
0.20700000000000002,446.0
0.208,447.0
0.208,448.0
0.208,449.0
0.209,450.0
0.209,451.0
0.209,452.0
0.21,453.0
0.21,454.0
0.211,455.0
0.211,456.0
0.21200000000000002,457.0
0.21200000000000002,458.0
0.213,459.0
0.213,460.0
0.213,461.0
0.213,462.0
0.213,463.0
0.214,464.0
0.214,465.0
0.21400000000000002,466.0
0.215,467.0
0.215,468.0
0.215,469.0
0.216,470.0
0.216,471.0
0.216,472.0
0.216,473.0
0.217,474.0
0.217,475.0
0.217,476.0
0.218,477.0
0.218,478.0
0.21900000000000003,479.0
0.221,480.0
0.223,481.0
0.223,482.0
0.223,483.0
0.223,484.0
0.22399999999999998,485.0
0.224,486.0
0.224,487.0
0.225,488.0
0.225,489.0
0.225,490.0
0.226,491.0
0.226,492.0
0.227,493.0
0.229,494.0
0.229,495.0
0.229,496.0
0.229,497.0
0.23,498.0
0.23,499.0
0.232,500.0
0.232,501.0
0.233,502.0
0.234,503.0
0.234,504.0
0.234,505.0
0.234,506.0
0.23600000000000002,507.0
0.23600000000000002,508.0
0.237,509.0
0.23700000000000002,510.0
0.23700000000000002,511.0
0.238,512.0
0.238,513.0
0.23900000000000002,514.0
0.24000000000000002,515.0
0.244,516.0
0.244,517.0
0.245,518.0
0.245,519.0
0.246,520.0
0.246,521.0
0.247,522.0
0.249,523.0
0.249,524.0
0.25,525.0
0.25,526.0
0.251,527.0
0.252,528.0
0.252,529.0
0.252,530.0
0.252,531.0
0.253,532.0
0.257,533.0
0.258,534.0
0.258,535.0
0.259,536.0
0.261,537.0
0.261,538.0
0.262,539.0
0.262,540.0
0.263,541.0
0.263,542.0
0.264,543.0
0.266,544.0
0.266,545.0
0.266,546.0
0.266,547.0
0.267,548.0
0.267,549.0
0.267,550.0
0.267,551.0
0.269,552.0
0.27,553.0
0.27,554.0
0.27,555.0
0.272,556.0
0.272,557.0
0.273,558.0
0.276,559.0
0.276,560.0
0.277,561.0
0.279,562.0
0.28,563.0
0.281,564.0
0.28200000000000003,565.0
0.28300000000000003,566.0
0.28300000000000003,567.0
0.28300000000000003,568.0
0.28400000000000003,569.0
0.28500000000000003,570.0
0.28500000000000003,571.0
0.28700000000000003,572.0
0.288,573.0
0.288,574.0
0.29000000000000004,575.0
0.291,576.0
0.29200000000000004,577.0
0.29200000000000004,578.0
0.294,579.0
0.29500000000000004,580.0
0.296,581.0
0.29600000000000004,582.0
0.298,583.0
0.299,584.0
0.302,585.0
0.30300000000000005,586.0
0.305,587.0
0.305,588.0
0.306,589.0
0.307,590.0
0.309,591.0
0.311,592.0
0.312,593.0
0.312,594.0
0.312,595.0
0.313,596.0
0.316,597.0
0.317,598.0
0.319,599.0
0.319,600.0
0.32,601.0
0.32199999999999995,602.0
0.322,603.0
0.324,604.0
0.324,605.0
0.327,606.0
0.328,607.0
0.329,608.0
0.329,609.0
0.33,610.0
0.334,611.0
0.335,612.0
0.336,613.0
0.337,614.0
0.337,615.0
0.33799999999999997,616.0
0.338,617.0
0.338,618.0
0.339,619.0
0.33999999999999997,620.0
0.33999999999999997,621.0
0.33999999999999997,622.0
0.34,623.0
0.341,624.0
0.343,625.0
0.34500000000000003,626.0
0.34600000000000003,627.0
0.34700000000000003,628.0
0.34800000000000003,629.0
0.349,630.0
0.351,631.0
0.35100000000000003,632.0
0.35300000000000004,633.0
0.35300000000000004,634.0
0.35400000000000004,635.0
0.35400000000000004,636.0
0.355,637.0
0.35700000000000004,638.0
0.35900000000000004,639.0
0.362,640.0
0.365,641.0
0.36600000000000005,642.0
0.367,643.0
0.368,644.0
0.368,645.0
0.37,646.0
0.371,647.0
0.372,648.0
0.373,649.0
0.376,650.0
0.376,651.0
0.376,652.0
0.377,653.0
0.377,654.0
0.378,655.0
0.379,656.0
0.38,657.0
0.384,658.0
0.384,659.0
0.386,660.0
0.386,661.0
0.387,662.0
0.38799999999999996,663.0
0.389,664.0
0.389,665.0
0.391,666.0
0.392,667.0
0.394,668.0
0.395,669.0
0.396,670.0
0.396,671.0
0.398,672.0
0.4,673.0
0.402,674.0
0.407,675.0
0.40700000000000003,676.0
0.41000000000000003,677.0
0.41000000000000003,678.0
0.41100000000000003,679.0
0.41400000000000003,680.0
0.42100000000000004,681.0
0.424,682.0
0.428,683.0
0.428,684.0
0.432,685.0
0.433,686.0
0.437,687.0
0.438,688.0
0.441,689.0
0.442,690.0
0.445,691.0
0.447,692.0
0.44899999999999995,693.0
0.449,694.0
0.452,695.0
0.458,696.0
0.458,697.0
0.45899999999999996,698.0
0.45999999999999996,699.0
0.465,700.0
0.467,701.0
0.474,702.0
0.476,703.0
0.476,704.0
0.477,705.0
0.477,706.0
0.483,707.0
0.48300000000000004,708.0
0.49,709.0
0.491,710.0
0.495,711.0
0.496,712.0
0.498,713.0
0.499,714.0
0.5,715.0
0.5,716.0
0.502,717.0
0.503,718.0
0.506,719.0
0.507,720.0
0.513,721.0
0.518,722.0
0.518,723.0
0.519,724.0
0.52,725.0
0.525,726.0
0.526,727.0
0.526,728.0
0.532,729.0
0.532,730.0
0.538,731.0
0.543,732.0
0.547,733.0
0.548,734.0
0.5660000000000001,735.0
0.567,736.0
0.5690000000000001,737.0
0.573,738.0
0.5730000000000001,739.0
0.576,740.0
0.576,741.0
0.577,742.0
0.5880000000000001,743.0
0.5940000000000001,744.0
0.5960000000000001,745.0
0.608,746.0
0.629,747.0
0.63,748.0
0.634,749.0
0.638,750.0
0.64,751.0
0.6449999999999999,752.0
0.645,753.0
0.65,754.0
0.664,755.0
0.664,756.0
0.667,757.0
0.671,758.0
0.6739999999999999,759.0
0.6739999999999999,760.0
0.6880000000000001,761.0
0.696,762.0
0.7030000000000001,763.0
0.7030000000000001,764.0
0.7110000000000001,765.0
0.7170000000000001,766.0
0.7200000000000001,767.0
0.722,768.0
0.723,769.0
0.726,770.0
0.731,771.0
0.737,772.0
0.739,773.0
0.745,774.0
0.7470000000000001,775.0
0.748,776.0
0.748,777.0
0.75,778.0
0.752,779.0
0.766,780.0
0.7719999999999999,781.0
0.781,782.0
0.782,783.0
0.7849999999999999,784.0
0.789,785.0
0.794,786.0
0.811,787.0
0.835,788.0
0.847,789.0
0.8570000000000001,790.0
0.866,791.0
0.874,792.0
0.879,793.0
0.888,794.0
0.9400000000000001,795.0
0.942,796.0
0.9430000000000001,797.0
0.956,798.0
0.966,799.0
0.969,800.0
0.9690000000000001,801.0
0.975,802.0
0.979,803.0
0.986,804.0
0.991,805.0
0.996,806.0
1.024,807.0
1.05,808.0
1.062,809.0
1.072,810.0
1.078,811.0
1.0979999999999999,812.0
1.123,813.0
1.151,814.0
1.159,815.0
1.161,816.0
1.182,817.0
1.192,818.0
1.2029999999999998,819.0
1.2049999999999998,820.0
1.22,821.0
1.2289999999999999,822.0
1.234,823.0
1.234,824.0
1.244,825.0
1.245,826.0
1.257,827.0
1.264,828.0
1.304,829.0
1.306,830.0
1.31,831.0
1.3179999999999998,832.0
1.3310000000000002,833.0
1.338,834.0
1.3659999999999999,835.0
1.386,836.0
1.4040000000000001,837.0
1.4040000000000001,838.0
1.408,839.0
1.423,840.0
1.428,841.0
1.438,842.0
1.45,843.0
1.4609999999999999,844.0
1.4709999999999999,845.0
1.49,846.0
1.491,847.0
1.5,848.0
1.5,849.0
1.525,850.0
1.5499999999999998,851.0
1.556,852.0
1.591,853.0
1.619,854.0
1.646,855.0
1.669,856.0
1.69,857.0
1.704,858.0
1.729,859.0
1.7409999999999999,860.0
1.742,861.0
1.749,862.0
1.763,863.0
1.778,864.0
1.786,865.0
1.7880000000000003,866.0
1.808,867.0
1.82,868.0
1.8290000000000002,869.0
1.8370000000000002,870.0
1.8499999999999999,871.0
1.863,872.0
1.865,873.0
1.875,874.0
1.875,875.0
1.8900000000000001,876.0
1.938,877.0
1.9500000000000002,878.0
1.9829999999999999,879.0
1.989,880.0
2.011,881.0
2.017,882.0
2.042,883.0
2.061,884.0
2.0709999999999997,885.0
2.102,886.0
2.103,887.0
2.108,888.0
2.112,889.0
2.118,890.0
2.12,891.0
2.16,892.0
2.1670000000000003,893.0
2.173,894.0
2.1860000000000004,895.0
2.23,896.0
2.237,897.0
2.3249999999999997,898.0
2.406,899.0
2.511,900.0
2.518,901.0
2.529,902.0
2.532,903.0
2.705,904.0
2.706,905.0
2.723,906.0
2.737,907.0
2.807,908.0
2.817,909.0
2.82,910.0
2.843,911.0
2.855,912.0
2.8659999999999997,913.0
2.875,914.0
2.9120000000000004,915.0
2.915,916.0
2.9290000000000003,917.0
2.971,918.0
2.9949999999999997,919.0
3.05,920.0
3.085,921.0
3.105,922.0
3.106,923.0
3.139,924.0
3.147,925.0
3.147,926.0
3.1540000000000004,927.0
3.157,928.0
3.162,929.0
3.18,930.0
3.188,931.0
3.213,932.0
3.2199999999999998,933.0
3.2209999999999996,934.0
3.241,935.0
3.265,936.0
3.266,937.0
3.278,938.0
3.284,939.0
3.3080000000000003,940.0
3.315,941.0
3.322,942.0
3.323,943.0
3.3529999999999998,944.0
3.353,945.0
3.358,946.0
3.388,947.0
3.3899999999999997,948.0
3.415,949.0
3.4299999999999997,950.0
3.508,951.0
3.536,952.0
3.5620000000000003,953.0
3.564,954.0
3.607,955.0
3.608,956.0
3.612,957.0
3.623,958.0
3.788,959.0
3.864,960.0
3.979,961.0
4.027,962.0
4.0680000000000005,963.0
4.105,964.0
4.109999999999999,965.0
4.132,966.0
4.1610000000000005,967.0
4.244,968.0
4.249,969.0
4.265,970.0
4.387,971.0
4.393,972.0
4.505,973.0
4.56,974.0
4.664000000000001,975.0
4.688,976.0
4.998,977.0
5.023000000000001,978.0
5.138999999999999,979.0
5.186,980.0
5.223999999999999,981.0
5.243,982.0
5.254,983.0
5.27,984.0
5.518000000000001,985.0
5.596,986.0
5.67,987.0
5.718,988.0
5.792,989.0
5.9079999999999995,990.0
5.941,991.0
5.9799999999999995,992.0
6.099,993.0
6.157,994.0
6.324,995.0
6.446000000000001,996.0
6.58,997.0
6.716,998.0
6.728,999.0
6.78,1000.0
6.838,1001.0
6.8549999999999995,1002.0
7.011,1003.0
7.073,1004.0
7.126,1005.0
7.175,1006.0
7.862,1007.0
7.912999999999999,1008.0
8.025,1009.0
8.135,1010.0
8.248,1011.0
8.323,1012.0
8.612,1013.0
8.767,1014.0
8.926,1015.0
8.93,1016.0
9.184,1017.0
9.218,1018.0
9.721,1019.0
9.799,1020.0
9.967,1021.0
9.989,1022.0
10.092,1023.0
10.376000000000001,1024.0
10.457,1025.0
10.625,1026.0
11.013,1027.0
11.088,1028.0
11.437000000000001,1029.0
11.537999999999998,1030.0
11.899000000000001,1031.0
11.967,1032.0
12.845,1033.0
12.949,1034.0
12.988,1035.0
13.484,1036.0
13.863,1037.0
14.055,1038.0
14.764000000000001,1039.0
14.928,1040.0
16.233,1041.0
16.308,1042.0
16.316,1043.0
16.415000000000003,1044.0
17.573,1045.0
18.137,1046.0
19.57,1047.0
19.845,1048.0
19.855,1049.0
20.319,1050.0
20.366,1051.0
20.493,1052.0
23.357999999999997,1053.0
23.491999999999997,1054.0
24.683999999999997,1055.0
25.631,1056.0
25.977,1057.0
26.351,1058.0
28.427999999999997,1059.0
29.457,1060.0
32.027,1061.0
34.6,1062.0
35.599,1063.0
39.864999999999995,1064.0
40.236,1065.0
42.165,1066.0
42.494,1067.0
43.557,1068.0
45.235,1069.0
45.562,1070.0
48.410000000000004,1071.0
52.775,1072.0
58.872,1073.0
65.303,1074.0
70.11,1075.0
74.916,1076.0
75.083,1077.0
75.946,1078.0
77.05799999999999,1079.0
86.178,1080.0
87.172,1081.0
90.583,1082.0
93.872,1083.0
104.18299999999999,1084.0
115.82600000000001,1085.0
129.063,1086.0
138.148,1087.0
155.695,1088.0
156.154,1089.0
186.40699999999998,1090.0
198.39800000000002,1091.0
208.59,1092.0
213.3,1093.0
214.572,1094.0
270.604,1095.0
291.60900000000004,1096.0
305.851,1097.0
313.19300000000004,1098.0
319.023,1099.0
357.054,1100.0
359.75,1101.0
423.894,1102.0
540.188,1103.0
558.91,1104.0
609.108,1105.0
715.2729999999999,1106.0
774.872,1107.0
802.296,1108.0
848.812,1109.0
1281.2830000000001,1110.0
14109.417,1110.0


==> computational_experiments/data/cutest/spral.csv <==
solve_time,num_problems_solved
0.234,1.0
0.235,2.0
0.236,3.0
0.237,4.0
0.24,5.0
0.245,6.0
0.248,7.0
0.248,8.0
0.249,9.0
0.249,10.0
0.25,11.0
0.251,12.0
0.251,13.0
0.251,14.0
0.252,15.0
0.252,16.0
0.253,17.0
0.253,18.0
0.253,19.0
0.254,20.0
0.256,21.0
0.256,22.0
0.256,23.0
0.256,24.0
0.257,25.0
0.257,26.0
0.257,27.0
0.257,28.0
0.257,29.0
0.257,30.0
0.258,31.0
0.258,32.0
0.258,33.0
0.258,34.0
0.258,35.0
0.258,36.0
0.259,37.0
0.259,38.0
0.259,39.0
0.259,40.0
0.26,41.0
0.26,42.0
0.261,43.0
0.262,44.0
0.262,45.0
0.262,46.0
0.262,47.0
0.263,48.0
0.263,49.0
0.263,50.0
0.264,51.0
0.265,52.0
0.266,53.0
0.267,54.0
0.267,55.0
0.267,56.0
0.267,57.0
0.268,58.0
0.268,59.0
0.269,60.0
0.269,61.0
0.269,62.0
0.269,63.0
0.27,64.0
0.27,65.0
0.27,66.0
0.271,67.0
0.271,68.0
0.271,69.0
0.272,70.0
0.272,71.0
0.273,72.0
0.273,73.0
0.273,74.0
0.273,75.0
0.273,76.0
0.273,77.0
0.273,78.0
0.273,79.0
0.273,80.0
0.273,81.0
0.274,82.0
0.274,83.0
0.274,84.0
0.275,85.0
0.275,86.0
0.275,87.0
0.275,88.0
0.275,89.0
0.276,90.0
0.276,91.0
0.276,92.0
0.276,93.0
0.276,94.0
0.276,95.0
0.277,96.0
0.277,97.0
0.277,98.0
0.277,99.0
0.277,100.0
0.277,101.0
0.278,102.0
0.278,103.0
0.278,104.0
0.278,105.0
0.278,106.0
0.279,107.0
0.279,108.0
0.279,109.0
0.279,110.0
0.279,111.0
0.279,112.0
0.28,113.0
0.28,114.0
0.28,115.0
0.28,116.0
0.28,117.0
0.28,118.0
0.28,119.0
0.281,120.0
0.281,121.0
0.281,122.0
0.281,123.0
0.282,124.0
0.282,125.0
0.282,126.0
0.282,127.0
0.283,128.0
0.283,129.0
0.283,130.0
0.28300000000000003,131.0
0.284,132.0
0.284,133.0
0.284,134.0
0.284,135.0
0.284,136.0
0.284,137.0
0.285,138.0
0.285,139.0
0.286,140.0
0.286,141.0
0.286,142.0
0.286,143.0
0.286,144.0
0.28600000000000003,145.0
0.287,146.0
0.287,147.0
0.287,148.0
0.287,149.0
0.287,150.0
0.287,151.0
0.287,152.0
0.28700000000000003,153.0
0.288,154.0
0.288,155.0
0.288,156.0
0.288,157.0
0.288,158.0
0.289,159.0
0.289,160.0
0.289,161.0
0.289,162.0
0.289,163.0
0.29,164.0
0.29,165.0
0.291,166.0
0.291,167.0
0.291,168.0
0.292,169.0
0.292,170.0
0.293,171.0
0.293,172.0
0.294,173.0
0.294,174.0
0.294,175.0
0.294,176.0
0.295,177.0
0.295,178.0
0.295,179.0
0.296,180.0
0.296,181.0
0.296,182.0
0.296,183.0
0.296,184.0
0.296,185.0
0.297,186.0
0.297,187.0
0.297,188.0
0.297,189.0
0.298,190.0
0.298,191.0
0.298,192.0
0.298,193.0
0.298,194.0
0.299,195.0
0.299,196.0
0.3,197.0
0.3,198.0
0.3,199.0
0.3,200.0
0.3,201.0
0.301,202.0
0.301,203.0
0.301,204.0
0.302,205.0
0.303,206.0
0.304,207.0
0.304,208.0
0.304,209.0
0.304,210.0
0.304,211.0
0.305,212.0
0.305,213.0
0.305,214.0
0.305,215.0
0.305,216.0
0.305,217.0
0.306,218.0
0.306,219.0
0.306,220.0
0.307,221.0
0.307,222.0
0.308,223.0
0.308,224.0
0.308,225.0
0.308,226.0
0.308,227.0
0.308,228.0
0.309,229.0
0.31,230.0
0.31,231.0
0.31,232.0
0.311,233.0
0.312,234.0
0.313,235.0
0.313,236.0
0.313,237.0
0.314,238.0
0.314,239.0
0.315,240.0
0.315,241.0
0.315,242.0
0.315,243.0
0.315,244.0
0.315,245.0
0.316,246.0
0.316,247.0
0.316,248.0
0.316,249.0
0.316,250.0
0.316,251.0
0.317,252.0
0.317,253.0
0.317,254.0
0.317,255.0
0.317,256.0
0.317,257.0
0.318,258.0
0.318,259.0
0.318,260.0
0.318,261.0
0.318,262.0
0.318,263.0
0.318,264.0
0.319,265.0
0.319,266.0
0.319,267.0
0.319,268.0
0.319,269.0
0.319,270.0
0.32,271.0
0.32,272.0
0.321,273.0
0.321,274.0
0.321,275.0
0.321,276.0
0.323,277.0
0.323,278.0
0.323,279.0
0.323,280.0
0.325,281.0
0.325,282.0
0.325,283.0
0.325,284.0
0.325,285.0
0.326,286.0
0.326,287.0
0.327,288.0
0.328,289.0
0.328,290.0
0.328,291.0
0.328,292.0
0.329,293.0
0.33,294.0
0.33,295.0
0.33,296.0
0.33,297.0
0.331,298.0
0.331,299.0
0.332,300.0
0.332,301.0
0.333,302.0
0.333,303.0
0.333,304.0
0.333,305.0
0.334,306.0
0.334,307.0
0.335,308.0
0.335,309.0
0.335,310.0
0.335,311.0
0.335,312.0
0.336,313.0
0.337,314.0
0.337,315.0
0.337,316.0
0.337,317.0
0.337,318.0
0.337,319.0
0.338,320.0
0.338,321.0
0.338,322.0
0.338,323.0
0.338,324.0
0.34,325.0
0.34,326.0
0.341,327.0
0.341,328.0
0.341,329.0
0.342,330.0
0.342,331.0
0.342,332.0
0.343,333.0
0.343,334.0
0.343,335.0
0.34400000000000003,336.0
0.345,337.0
0.345,338.0
0.345,339.0
0.345,340.0
0.346,341.0
0.346,342.0
0.34600000000000003,343.0
0.347,344.0
0.347,345.0
0.34700000000000003,346.0
0.348,347.0
0.348,348.0
0.348,349.0
0.349,350.0
0.34900000000000003,351.0
0.35,352.0
0.351,353.0
0.351,354.0
0.35100000000000003,355.0
0.35100000000000003,356.0
0.352,357.0
0.352,358.0
0.35200000000000004,359.0
0.353,360.0
0.353,361.0
0.353,362.0
0.355,363.0
0.356,364.0
0.356,365.0
0.356,366.0
0.359,367.0
0.359,368.0
0.359,369.0
0.359,370.0
0.36,371.0
0.36,372.0
0.36,373.0
0.361,374.0
0.361,375.0
0.362,376.0
0.363,377.0
0.363,378.0
0.363,379.0
0.364,380.0
0.365,381.0
0.365,382.0
0.365,383.0
0.365,384.0
0.366,385.0
0.367,386.0
0.368,387.0
0.369,388.0
0.369,389.0
0.37,390.0
0.373,391.0
0.373,392.0
0.373,393.0
0.374,394.0
0.375,395.0
0.375,396.0
0.376,397.0
0.376,398.0
0.376,399.0
0.376,400.0
0.377,401.0
0.377,402.0
0.377,403.0
0.378,404.0
0.378,405.0
0.378,406.0
0.378,407.0
0.378,408.0
0.38,409.0
0.381,410.0
0.381,411.0
0.382,412.0
0.382,413.0
0.382,414.0
0.38399999999999995,415.0
0.384,416.0
0.384,417.0
0.387,418.0
0.387,419.0
0.388,420.0
0.388,421.0
0.39,422.0
0.39,423.0
0.391,424.0
0.392,425.0
0.392,426.0
0.392,427.0
0.393,428.0
0.393,429.0
0.394,430.0
0.394,431.0
0.394,432.0
0.394,433.0
0.395,434.0
0.395,435.0
0.396,436.0
0.396,437.0
0.398,438.0
0.399,439.0
0.4,440.0
0.4,441.0
0.401,442.0
0.401,443.0
0.401,444.0
0.402,445.0
0.403,446.0
0.405,447.0
0.405,448.0
0.405,449.0
0.405,450.0
0.406,451.0
0.406,452.0
0.408,453.0
0.408,454.0
0.408,455.0
0.409,456.0
0.411,457.0
0.41100000000000003,458.0
0.414,459.0
0.41500000000000004,460.0
0.417,461.0
0.417,462.0
0.41900000000000004,463.0
0.42,464.0
0.421,465.0
0.421,466.0
0.422,467.0
0.422,468.0
0.423,469.0
0.425,470.0
0.425,471.0
0.426,472.0
0.426,473.0
0.426,474.0
0.428,475.0
0.428,476.0
0.428,477.0
0.429,478.0
0.431,479.0
0.431,480.0
0.432,481.0
0.432,482.0
0.432,483.0
0.435,484.0
0.436,485.0
0.437,486.0
0.438,487.0
0.439,488.0
0.444,489.0
0.447,490.0
0.448,491.0
0.449,492.0
0.452,493.0
0.453,494.0
0.456,495.0
0.456,496.0
0.458,497.0
0.458,498.0
0.459,499.0
0.46,500.0
0.46,501.0
0.462,502.0
0.46299999999999997,503.0
0.464,504.0
0.464,505.0
0.467,506.0
0.46900000000000003,507.0
0.47000000000000003,508.0
0.472,509.0
0.472,510.0
0.473,511.0
0.473,512.0
0.477,513.0
0.478,514.0
0.478,515.0
0.479,516.0
0.48,517.0
0.48,518.0
0.481,519.0
0.481,520.0
0.483,521.0
0.484,522.0
0.485,523.0
0.487,524.0
0.489,525.0
0.489,526.0
0.49,527.0
0.493,528.0
0.494,529.0
0.496,530.0
0.5,531.0
0.506,532.0
0.506,533.0
0.508,534.0
0.509,535.0
0.51,536.0
0.513,537.0
0.513,538.0
0.516,539.0
0.517,540.0
0.52,541.0
0.524,542.0
0.525,543.0
0.527,544.0
0.527,545.0
0.529,546.0
0.531,547.0
0.535,548.0
0.536,549.0
0.536,550.0
0.542,551.0
0.542,552.0
0.545,553.0
0.545,554.0
0.545,555.0
0.551,556.0
0.552,557.0
0.552,558.0
0.555,559.0
0.561,560.0
0.561,561.0
0.564,562.0
0.5650000000000001,563.0
0.5740000000000001,564.0
0.5780000000000001,565.0
0.582,566.0
0.586,567.0
0.587,568.0
0.588,569.0
0.589,570.0
0.589,571.0
0.591,572.0
0.592,573.0
0.594,574.0
0.595,575.0
0.598,576.0
0.599,577.0
0.601,578.0
0.602,579.0
0.603,580.0
0.605,581.0
0.608,582.0
0.612,583.0
0.613,584.0
0.615,585.0
0.616,586.0
0.619,587.0
0.622,588.0
0.625,589.0
0.626,590.0
0.626,591.0
0.63,592.0
0.631,593.0
0.632,594.0
0.633,595.0
0.635,596.0
0.636,597.0
0.638,598.0
0.639,599.0
0.641,600.0
0.642,601.0
0.642,602.0
0.642,603.0
0.647,604.0
0.649,605.0
0.6499999999999999,606.0
0.652,607.0
0.652,608.0
0.653,609.0
0.653,610.0
0.655,611.0
0.6559999999999999,612.0
0.658,613.0
0.661,614.0
0.668,615.0
0.671,616.0
0.678,617.0
0.681,618.0
0.684,619.0
0.686,620.0
0.6890000000000001,621.0
0.6920000000000001,622.0
0.6930000000000001,623.0
0.696,624.0
0.6960000000000001,625.0
0.7030000000000001,626.0
0.7030000000000001,627.0
0.706,628.0
0.708,629.0
0.71,630.0
0.713,631.0
0.718,632.0
0.718,633.0
0.72,634.0
0.72,635.0
0.721,636.0
0.728,637.0
0.729,638.0
0.73,639.0
0.73,640.0
0.731,641.0
0.735,642.0
0.747,643.0
0.756,644.0
0.76,645.0
0.761,646.0
0.761,647.0
0.7629999999999999,648.0
0.768,649.0
0.7739999999999999,650.0
0.775,651.0
0.776,652.0
0.777,653.0
0.778,654.0
0.781,655.0
0.783,656.0
0.785,657.0
0.789,658.0
0.792,659.0
0.794,660.0
0.797,661.0
0.812,662.0
0.8150000000000001,663.0
0.816,664.0
0.8160000000000001,665.0
0.8190000000000001,666.0
0.8240000000000001,667.0
0.825,668.0
0.838,669.0
0.854,670.0
0.855,671.0
0.855,672.0
0.857,673.0
0.864,674.0
0.867,675.0
0.867,676.0
0.874,677.0
0.877,678.0
0.888,679.0
0.8899999999999999,680.0
0.89,681.0
0.895,682.0
0.895,683.0
0.895,684.0
0.902,685.0
0.906,686.0
0.912,687.0
0.9159999999999999,688.0
0.917,689.0
0.929,690.0
0.9400000000000001,691.0
0.956,692.0
0.965,693.0
0.972,694.0
0.9790000000000001,695.0
0.9800000000000001,696.0
0.989,697.0
0.996,698.0
1.0050000000000001,699.0
1.006,700.0
1.0139999999999998,701.0
1.0159999999999998,702.0
1.0199999999999998,703.0
1.032,704.0
1.033,705.0
1.0379999999999998,706.0
1.043,707.0
1.044,708.0
1.049,709.0
1.049,710.0
1.05,711.0
1.062,712.0
1.079,713.0
1.08,714.0
1.084,715.0
1.089,716.0
1.09,717.0
1.097,718.0
1.129,719.0
1.137,720.0
1.138,721.0
1.1420000000000001,722.0
1.146,723.0
1.154,724.0
1.163,725.0
1.164,726.0
1.18,727.0
1.183,728.0
1.19,729.0
1.21,730.0
1.217,731.0
1.234,732.0
1.2349999999999999,733.0
1.2349999999999999,734.0
1.242,735.0
1.27,736.0
1.2959999999999998,737.0
1.301,738.0
1.321,739.0
1.358,740.0
1.365,741.0
1.399,742.0
1.4080000000000001,743.0
1.41,744.0
1.432,745.0
1.434,746.0
1.439,747.0
1.4489999999999998,748.0
1.475,749.0
1.494,750.0
1.497,751.0
1.502,752.0
1.548,753.0
1.5690000000000002,754.0
1.574,755.0
1.632,756.0
1.641,757.0
1.657,758.0
1.6720000000000002,759.0
1.676,760.0
1.68,761.0
1.681,762.0
1.682,763.0
1.682,764.0
1.6829999999999998,765.0
1.689,766.0
1.692,767.0
1.697,768.0
1.698,769.0
1.7089999999999999,770.0
1.711,771.0
1.72,772.0
1.721,773.0
1.754,774.0
1.7550000000000001,775.0
1.758,776.0
1.797,777.0
1.8519999999999999,778.0
1.882,779.0
1.8820000000000001,780.0
1.939,781.0
1.9569999999999999,782.0
1.984,783.0
2.0,784.0
2.004,785.0
2.04,786.0
2.096,787.0
2.125,788.0
2.1319999999999997,789.0
2.166,790.0
2.183,791.0
2.186,792.0
2.187,793.0
2.242,794.0
2.2560000000000002,795.0
2.262,796.0
2.2699999999999996,797.0
2.321,798.0
2.3339999999999996,799.0
2.416,800.0
2.449,801.0
2.464,802.0
2.529,803.0
2.541,804.0
2.588,805.0
2.599,806.0
2.638,807.0
2.65,808.0
2.692,809.0
2.7190000000000003,810.0
2.767,811.0
2.788,812.0
2.8379999999999996,813.0
2.861,814.0
2.922,815.0
2.938,816.0
2.9539999999999997,817.0
3.043,818.0
3.117,819.0
3.1679999999999997,820.0
3.185,821.0
3.211,822.0
3.223,823.0
3.311,824.0
3.4029999999999996,825.0
3.407,826.0
3.423,827.0
3.4579999999999997,828.0
3.5100000000000002,829.0
3.52,830.0
3.5220000000000002,831.0
3.568,832.0
3.587,833.0
3.623,834.0
3.623,835.0
3.663,836.0
3.786,837.0
3.787,838.0
3.8009999999999997,839.0
3.8049999999999997,840.0
3.835,841.0
3.8720000000000003,842.0
3.912,843.0
3.967,844.0
3.973,845.0
3.991,846.0
4.002,847.0
4.028,848.0
4.05,849.0
4.0569999999999995,850.0
4.071,851.0
4.083,852.0
4.085,853.0
4.149,854.0
4.153,855.0
4.17,856.0
4.194,857.0
4.258,858.0
4.2620000000000005,859.0
4.263,860.0
4.266,861.0
4.278,862.0
4.281000000000001,863.0
4.283,864.0
4.285,865.0
4.311,866.0
4.333,867.0
4.348,868.0
4.35,869.0
4.3839999999999995,870.0
4.396,871.0
4.419,872.0
4.437,873.0
4.438,874.0
4.443,875.0
4.445,876.0
4.476,877.0
4.507,878.0
4.56,879.0
4.644,880.0
4.655,881.0
4.668,882.0
4.672,883.0
4.68,884.0
4.737,885.0
4.75,886.0
4.765,887.0
4.785,888.0
4.7909999999999995,889.0
4.798,890.0
4.81,891.0
4.827,892.0
4.9350000000000005,893.0
4.947,894.0
5.016,895.0
5.02,896.0
5.03,897.0
5.09,898.0
5.23,899.0
5.271,900.0
5.294,901.0
5.2940000000000005,902.0
5.295,903.0
5.315,904.0
5.449,905.0
5.625,906.0
5.728,907.0
5.82,908.0
5.847,909.0
5.88,910.0
5.918,911.0
6.055,912.0
6.057,913.0
6.137,914.0
6.216,915.0
6.262,916.0
6.359999999999999,917.0
6.495,918.0
6.506,919.0
6.506,920.0
6.611,921.0
6.845000000000001,922.0
6.8709999999999996,923.0
6.875,924.0
6.941000000000001,925.0
6.942,926.0
7.220000000000001,927.0
7.372,928.0
7.62,929.0
7.67,930.0
7.687,931.0
7.695,932.0
7.711,933.0
7.765000000000001,934.0
7.766,935.0
7.918,936.0
7.983,937.0
8.005,938.0
8.357000000000001,939.0
8.519,940.0
8.606,941.0
8.657,942.0
8.788,943.0
8.838,944.0
8.928,945.0
8.94,946.0
9.179,947.0
9.402,948.0
9.581999999999999,949.0
9.59,950.0
9.597,951.0
9.808,952.0
10.016,953.0
10.116,954.0
10.139000000000001,955.0
10.358,956.0
10.519,957.0
10.591,958.0
10.623,959.0
10.775,960.0
10.775,961.0
10.947,962.0
11.129,963.0
11.214,964.0
11.5,965.0
11.686,966.0
11.756,967.0
11.885,968.0
12.136,969.0
12.759,970.0
13.085999999999999,971.0
13.408,972.0
13.699,973.0
13.796,974.0
13.824,975.0
14.106,976.0
14.124,977.0
14.248999999999999,978.0
14.858,979.0
15.447000000000001,980.0
15.466000000000001,981.0
15.472,982.0
15.679,983.0
16.004,984.0
16.512999999999998,985.0
16.781000000000002,986.0
16.935,987.0
17.236,988.0
17.271,989.0
17.736,990.0
17.762,991.0
18.375,992.0
19.353,993.0
19.379,994.0
19.977,995.0
20.007,996.0
20.397,997.0
21.163999999999998,998.0
21.674999999999997,999.0
21.68,1000.0
21.721999999999998,1001.0
21.983999999999998,1002.0
22.105,1003.0
22.861,1004.0
23.255000000000003,1005.0
23.33,1006.0
23.39,1007.0
23.689,1008.0
23.994,1009.0
24.559,1010.0
25.237000000000002,1011.0
27.097,1012.0
27.54,1013.0
29.359,1014.0
29.894,1015.0
31.038999999999998,1016.0
32.193000000000005,1017.0
32.599,1018.0
33.178,1019.0
33.178000000000004,1020.0
33.403,1021.0
34.247,1022.0
37.375,1023.0
38.487,1024.0
38.864000000000004,1025.0
40.895,1026.0
42.692,1027.0
43.143,1028.0
43.254,1029.0
44.099,1030.0
44.341,1031.0
44.934000000000005,1032.0
45.482,1033.0
45.613,1034.0
47.431000000000004,1035.0
47.673,1036.0
47.717,1037.0
47.887,1038.0
50.647,1039.0
55.298,1040.0
61.045,1041.0
61.493,1042.0
69.07,1043.0
70.097,1044.0
70.262,1045.0
74.323,1046.0
74.872,1047.0
77.67999999999999,1048.0
82.29,1049.0
88.143,1050.0
90.694,1051.0
94.247,1052.0
97.632,1053.0
98.798,1054.0
112.771,1055.0
114.135,1056.0
130.551,1057.0
131.28400000000002,1058.0
133.654,1059.0
135.038,1060.0
136.811,1061.0
138.412,1062.0
143.119,1063.0
150.898,1064.0
154.725,1065.0
166.01500000000001,1066.0
180.09,1067.0
205.875,1068.0
210.093,1069.0
220.941,1070.0
231.922,1071.0
242.095,1072.0
257.068,1073.0
262.782,1074.0
272.151,1075.0
276.437,1076.0
318.632,1077.0
320.276,1078.0
328.878,1079.0
357.442,1080.0
376.155,1081.0
491.957,1082.0
556.1080000000001,1083.0
590.154,1084.0
605.499,1085.0
628.1039999999999,1086.0
628.4649999999999,1087.0
661.409,1088.0
703.115,1089.0
703.771,1090.0
756.818,1091.0
846.698,1092.0
851.451,1093.0
857.201,1094.0
893.76,1095.0
1274.5639999999999,1096.0
1337.17,1097.0
1592.169,1098.0
1691.703,1099.0
1798.229,1100.0
1858.097,1101.0
1863.471,1102.0
1960.9,1103.0
2188.598,1104.0
2645.3269999999998,1105.0
2656.32,1106.0
4070.741,1107.0
4095.2419999999997,1108.0
4099.431,1109.0
9441.948,1110.0
12432.648,1111.0
14109.417,1111.0


==> computational_experiments/data/cutest/spralgpu.csv <==
solve_time,num_problems_solved
0.379,1
0.379,2
0.38,3
0.38,4
0.382,5
0.383,6
0.384,7
0.384,8
0.387,9
0.388,10
0.388,11
0.388,12
0.388,13
0.39,14
0.39,15
0.39,16
0.391,17
0.392,18
0.392,19
0.393,20
0.393,21
0.394,22
0.394,23
0.394,24
0.395,25
0.395,26
0.396,27
0.397,28
0.397,29
0.397,30
0.397,31
0.398,32
0.399,33
0.399,34
0.399,35
0.399,36
0.4,37
0.4,38
0.4,39
0.4,40
0.4,41
0.4,42
0.401,43
0.401,44
0.402,45
0.402,46
0.403,47
0.403,48
0.403,49
0.403,50
0.404,51
0.404,52
0.404,53
0.405,54
0.405,55
0.405,56
0.405,57
0.405,58
0.405,59
0.406,60
0.406,61
0.406,62
0.407,63
0.407,64
0.407,65
0.407,66
0.40700000000000003,67
0.408,68
0.408,69
0.408,70
0.408,71
0.408,72
0.408,73
0.408,74
0.408,75
0.409,76
0.409,77
0.409,78
0.409,79
0.409,80
0.409,81
0.409,82
0.41,83
0.41,84
0.41,85
0.41,86
0.41,87
0.41,88
0.41,89
0.41,90
0.411,91
0.411,92
0.411,93
0.411,94
0.411,95
0.411,96
0.411,97
0.411,98
0.412,99
0.412,100
0.412,101
0.412,102
0.412,103
0.412,104
0.413,105
0.413,106
0.413,107
0.413,108
0.414,109
0.414,110
0.414,111
0.414,112
0.415,113
0.415,114
0.415,115
0.416,116
0.416,117
0.417,118
0.417,119
0.417,120
0.418,121
0.418,122
0.418,123
0.418,124
0.418,125
0.419,126
0.419,127
0.419,128
0.419,129
0.419,130
0.419,131
0.419,132
0.419,133
0.42,134
0.42,135
0.42,136
0.42,137
0.42,138
0.42,139
0.42,140
0.421,141
0.421,142
0.421,143
0.421,144
0.421,145
0.421,146
0.421,147
0.421,148
0.421,149
0.421,150
0.421,151
0.422,152
0.422,153
0.422,154
0.423,155
0.423,156
0.423,157
0.423,158
0.423,159
0.424,160
0.424,161
0.424,162
0.424,163
0.424,164
0.424,165
0.425,166
0.425,167
0.425,168
0.425,169
0.425,170
0.425,171
0.425,172
0.425,173
0.426,174
0.426,175
0.426,176
0.426,177
0.426,178
0.426,179
0.426,180
0.426,181
0.427,182
0.427,183
0.427,184
0.427,185
0.427,186
0.427,187
0.428,188
0.428,189
0.428,190
0.428,191
0.428,192
0.428,193
0.429,194
0.429,195
0.429,196
0.429,197
0.429,198
0.429,199
0.429,200
0.429,201
0.43,202
0.43,203
0.43,204
0.43,205
0.43,206
0.43,207
0.43,208
0.43,209
0.43,210
0.431,211
0.431,212
0.431,213
0.431,214
0.431,215
0.431,216
0.432,217
0.433,218
0.433,219
0.433,220
0.433,221
0.434,222
0.434,223
0.434,224
0.434,225
0.435,226
0.435,227
0.435,228
0.436,229
0.436,230
0.436,231
0.436,232
0.436,233
0.437,234
0.437,235
0.437,236
0.437,237
0.437,238
0.437,239
0.437,240
0.438,241
0.438,242
0.438,243
0.439,244
0.439,245
0.44,246
0.44,247
0.44,248
0.44,249
0.44,250
0.44,251
0.44,252
0.44,253
0.441,254
0.441,255
0.441,256
0.441,257
0.442,258
0.442,259
0.443,260
0.443,261
0.443,262
0.444,263
0.444,264
0.444,265
0.445,266
0.445,267
0.445,268
0.445,269
0.446,270
0.446,271
0.446,272
0.447,273
0.447,274
0.447,275
0.447,276
0.447,277
0.448,278
0.449,279
0.449,280
0.449,281
0.449,282
0.45,283
0.45,284
0.451,285
0.451,286
0.451,287
0.451,288
0.452,289
0.452,290
0.453,291
0.453,292
0.453,293
0.453,294
0.453,295
0.45399999999999996,296
0.454,297
0.455,298
0.455,299
0.457,300
0.457,301
0.457,302
0.458,303
0.458,304
0.458,305
0.459,306
0.459,307
0.459,308
0.459,309
0.46,310
0.46,311
0.46,312
0.461,313
0.462,314
0.462,315
0.462,316
0.463,317
0.464,318
0.464,319
0.464,320
0.465,321
0.466,322
0.466,323
0.467,324
0.467,325
0.467,326
0.468,327
0.468,328
0.469,329
0.46900000000000003,330
0.47,331
0.471,332
0.472,333
0.472,334
0.473,335
0.474,336
0.474,337
0.474,338
0.475,339
0.475,340
0.476,341
0.476,342
0.477,343
0.478,344
0.478,345
0.478,346
0.479,347
0.48,348
0.48000000000000004,349
0.483,350
0.486,351
0.487,352
0.487,353
0.487,354
0.487,355
0.488,356
0.488,357
0.489,358
0.489,359
0.489,360
0.492,361
0.493,362
0.493,363
0.494,364
0.494,365
0.494,366
0.496,367
0.498,368
0.499,369
0.499,370
0.501,371
0.507,372
0.507,373
0.509,374
0.51,375
0.512,376
0.512,377
0.513,378
0.515,379
0.516,380
0.518,381
0.52,382
0.52,383
0.522,384
0.522,385
0.523,386
0.523,387
0.524,388
0.524,389
0.526,390
0.526,391
0.527,392
0.529,393
0.529,394
0.53,395
0.535,396
0.535,397
0.539,398
0.544,399
0.544,400
0.545,401
0.547,402
0.547,403
0.55,404
0.551,405
0.554,406
0.559,407
0.5650000000000001,408
0.566,409
0.568,410
0.569,411
0.569,412
0.572,413
0.573,414
0.574,415
0.575,416
0.576,417
0.584,418
0.588,419
0.589,420
0.591,421
0.597,422
0.598,423
0.599,424
0.602,425
0.603,426
0.605,427
0.606,428
0.606,429
0.606,430
0.61,431
0.618,432
0.622,433
0.627,434
0.63,435
0.646,436
0.647,437
0.649,438
0.65,439
0.654,440
0.655,441
0.656,442
0.657,443
0.66,444
0.663,445
0.668,446
0.672,447
0.675,448
0.684,449
0.6880000000000001,450
0.6900000000000001,451
0.692,452
0.692,453
0.692,454
0.699,455
0.701,456
0.703,457
0.716,458
0.717,459
0.724,460
0.73,461
0.739,462
0.745,463
0.746,464
0.746,465
0.766,466
0.771,467
0.778,468
0.785,469
0.794,470
0.797,471
0.799,472
0.802,473
0.809,474
0.82,475
0.822,476
0.822,477
0.837,478
0.838,479
0.841,480
0.845,481
0.854,482
0.859,483
0.862,484
0.862,485
0.867,486
0.876,487
0.881,488
0.897,489
0.907,490
0.918,491
0.919,492
0.924,493
0.924,494
0.928,495
0.952,496
0.956,497
0.958,498
0.968,499
0.997,500
1.003,501
1.014,502
1.016,503
1.022,504
1.033,505
1.036,506
1.043,507
1.045,508
1.063,509
1.07,510
1.071,511
1.075,512
1.077,513
1.0799999999999998,514
1.084,515
1.085,516
1.092,517
1.1019999999999999,518
1.113,519
1.1219999999999999,520
1.127,521
1.1380000000000001,522
1.143,523
1.165,524
1.1660000000000001,525
1.17,526
1.184,527
1.186,528
1.1929999999999998,529
1.202,530
1.246,531
1.248,532
1.257,533
1.279,534
1.297,535
1.325,536
1.348,537
1.3679999999999999,538
1.395,539
1.4009999999999998,540
1.434,541
1.4829999999999999,542
1.497,543
1.497,544
1.502,545
1.5059999999999998,546
1.515,547
1.518,548
1.543,549
1.544,550
1.549,551
1.557,552
1.565,553
1.569,554
1.583,555
1.616,556
1.629,557
1.629,558
1.672,559
1.673,560
1.6749999999999998,561
1.703,562
1.712,563
1.789,564
1.79,565
1.805,566
1.8290000000000002,567
1.841,568
1.8659999999999999,569
1.881,570
1.886,571
1.886,572
1.899,573
1.907,574
1.93,575
1.931,576
1.934,577
1.942,578
1.942,579
1.943,580
1.962,581
1.9689999999999999,582
2.007,583
2.015,584
2.019,585
2.042,586
2.087,587
2.142,588
2.156,589
2.188,590
2.205,591
2.234,592
2.246,593
2.266,594
2.341,595
2.37,596
2.391,597
2.467,598
2.5029999999999997,599
2.503,600
2.519,601
2.56,602
2.5639999999999996,603
2.572,604
2.589,605
2.5989999999999998,606
2.613,607
2.681,608
2.691,609
2.741,610
2.79,611
2.8329999999999997,612
2.939,613
2.987,614
2.992,615
2.996,616
2.998,617
3.0549999999999997,618
3.0669999999999997,619
3.07,620
3.152,621
3.158,622
3.159,623
3.2129999999999996,624
3.227,625
3.2310000000000003,626
3.235,627
3.262,628
3.27,629
3.299,630
3.4,631
3.406,632
3.411,633
3.431,634
3.451,635
3.481,636
3.538,637
3.5389999999999997,638
3.552,639
3.628,640
3.632,641
3.693,642
3.703,643
3.7089999999999996,644
3.71,645
3.7560000000000002,646
3.762,647
3.7969999999999997,648
3.84,649
3.886,650
4.066,651
4.102,652
4.109,653
4.115,654
4.164,655
4.188,656
4.243,657
4.271,658
4.354,659
4.359999999999999,660
4.382,661
4.385000000000001,662
4.43,663
4.432,664
4.49,665
4.5,666
4.598,667
4.634,668
4.652,669
4.664,670
4.694999999999999,671
4.796,672
4.832000000000001,673
4.902,674
4.976,675
5.042,676
5.232,677
5.302,678
5.359,679
5.467,680
5.4719999999999995,681
5.494999999999999,682
5.589,683
5.638,684
5.694,685
5.774,686
5.913,687
5.948,688
5.997,689
6.024,690
6.039000000000001,691
6.105,692
6.170999999999999,693
6.181,694
6.247,695
6.272,696
6.332999999999999,697
6.5040000000000004,698
6.524,699
6.558,700
6.647,701
6.837,702
6.8469999999999995,703
6.977,704
7.008,705
7.019,706
7.047,707
7.071000000000001,708
7.112,709
7.122,710
7.492,711
7.593,712
7.657,713
7.797,714
7.927,715
8.047,716
8.049,717
8.099,718
8.231,719
8.396,720
8.434999999999999,721
8.464,722
8.504999999999999,723
8.508999999999999,724
8.508999999999999,725
8.587,726
8.667,727
8.866999999999999,728
8.903,729
8.959999999999999,730
9.001000000000001,731
9.133000000000001,732
9.159,733
9.195,734
9.32,735
9.342,736
9.419,737
9.469000000000001,738
9.478000000000002,739
9.575999999999999,740
9.773,741
9.8,742
9.917,743
10.343,744
10.381,745
10.415000000000001,746
10.767,747
10.802000000000001,748
11.134,749
11.176,750
11.3,751
11.321,752
11.542,753
11.655,754
11.667,755
11.68,756
11.696,757
11.855,758
11.906,759
11.936,760
12.186,761
12.408,762
12.513,763
12.747,764
12.758000000000001,765
12.852,766
12.945,767
12.978,768
13.02,769
13.107000000000001,770
13.276,771
13.312000000000001,772
13.356,773
13.516,774
13.629999999999999,775
13.745000000000001,776
13.789,777
13.852,778
13.954999999999998,779
14.186,780
14.386,781
14.534,782
14.581,783
14.602,784
14.620000000000001,785
14.799999999999999,786
14.83,787
14.857000000000001,788
14.886000000000001,789
14.886999999999999,790
14.908000000000001,791
14.969999999999999,792
15.019,793
15.021,794
15.036,795
15.038,796
15.077,797
15.323,798
15.355,799
15.41,800
15.433,801
15.521,802
15.559,803
15.762,804
15.789000000000001,805
15.817,806
15.853,807
15.982,808
15.983,809
16.128999999999998,810
16.320999999999998,811
16.433999999999997,812
16.438999999999997,813
16.587999999999997,814
16.695999999999998,815
16.885,816
16.926000000000002,817
17.035999999999998,818
17.598,819
18.507,820
19.223,821
19.772,822
19.875,823
20.476,824
21.18,825
21.323,826
21.598,827
21.947,828
22.073999999999998,829
22.363,830
22.371000000000002,831
22.468,832
22.959,833
23.666,834
23.743,835
24.034,836
24.121000000000002,837
24.397,838
24.872,839
24.917,840
25.011,841
25.409,842
25.45,843
25.766,844
26.022,845
26.322,846
26.518,847
26.599,848
27.125,849
27.401999999999997,850
28.119,851
28.152,852
28.364,853
28.999,854
29.013,855
29.408,856
30.003,857
30.492,858
30.77,859
30.909000000000002,860
31.177999999999997,861
31.423000000000002,862
33.068999999999996,863
33.194,864
33.478,865
36.068000000000005,866
36.449,867
36.742999999999995,868
38.748000000000005,869
39.094,870
39.095,871
39.407,872
39.951,873
40.637,874
42.13,875
43.961,876
44.929,877
45.403999999999996,878
45.714,879
46.486,880
46.952999999999996,881
47.434,882
48.679,883
49.413,884
49.807,885
51.373999999999995,886
51.633,887
52.945,888
54.738,889
55.04,890
55.18,891
55.408,892
55.617,893
55.903,894
56.732,895
56.805,896
59.873,897
60.071,898
60.666000000000004,899
60.765,900
60.823,901
66.89,902
69.434,903
70.30199999999999,904
71.243,905
73.903,906
74.33200000000001,907
75.47999999999999,908
76.363,909
78.012,910
79.78399999999999,911
81.833,912
82.29899999999999,913
82.38600000000001,914
83.29100000000001,915
85.103,916
85.36099999999999,917
85.642,918
86.339,919
86.819,920
86.97600000000001,921
93.27000000000001,922
94.166,923
97.242,924
102.438,925
104.779,926
105.278,927
109.01700000000001,928
110.04899999999999,929
111.631,930
117.583,931
118.014,932
118.08,933
118.821,934
119.108,935
120.025,936
120.638,937
120.91,938
121.194,939
122.765,940
123.32799999999999,941
125.029,942
126.214,943
126.586,944
127.095,945
133.05,946
137.191,947
139.588,948
140.016,949
140.93,950
141.12599999999998,951
143.446,952
146.69299999999998,953
149.62599999999998,954
150.02,955
151.114,956
151.23,957
152.94500000000002,958
157.519,959
160.774,960
162.659,961
164.44199999999998,962
165.428,963
172.458,964
180.084,965
182.208,966
183.803,967
184.001,968
185.766,969
192.181,970
204.145,971
204.684,972
210.042,973
214.17000000000002,974
217.45000000000002,975
217.888,976
218.996,977
220.889,978
221.27,979
221.42000000000002,980
228.245,981
230.683,982
235.244,983
235.446,984
237.298,985
240.237,986
240.741,987
240.872,988
251.047,989
253.727,990
253.817,991
260.23400000000004,992
269.829,993
273.46500000000003,994
285.267,995
287.43399999999997,996
291.74600000000004,997
292.97,998
295.491,999
298.668,1000
300.415,1001
313.54,1002
315.96799999999996,1003
319.238,1004
326.17100000000005,1005
326.93100000000004,1006
332.477,1007
334.51899999999995,1008
350.725,1009
354.462,1010
359.973,1011
391.20799999999997,1012
411.04200000000003,1013
420.103,1014
428.614,1015
430.329,1016
431.333,1017
431.88100000000003,1018
437.71999999999997,1019
438.949,1020
448.187,1021
459.8,1022
463.77299999999997,1023
463.971,1024
464.668,1025
475.964,1026
491.53000000000003,1027
510.488,1028
541.24,1029
545.222,1030
545.962,1031
553.176,1032
562.14,1033
564.383,1034
587.0,1035
593.39,1036
598.724,1037
609.3710000000001,1038
620.962,1039
621.079,1040
660.183,1041
667.542,1042
680.888,1043
683.518,1044
689.038,1045
706.0840000000001,1046
709.22,1047
710.958,1048
718.1320000000001,1049
724.662,1050
743.787,1051
781.612,1052
785.2669999999999,1053
798.0939999999999,1054
808.9340000000001,1055
814.681,1056
897.92,1057
922.468,1058
927.2270000000001,1059
929.4639999999999,1060
992.84,1061
1163.032,1062
1163.4850000000001,1063
1219.8909999999998,1064
1222.5359999999998,1065
1237.933,1066
1292.404,1067
1301.407,1068
1336.164,1069
1336.4979999999998,1070
1404.117,1071
1457.163,1072
1546.058,1073
1618.385,1074
1869.72,1075
2040.112,1076
2111.135,1077
2255.2560000000003,1078
2277.744,1079
2596.866,1080
2723.354,1081
2744.269,1082
2999.603,1083
3080.226,1084
3109.876,1085
3203.419,1086
3518.5060000000003,1087
5003.8060000000005,1088
5576.7970000000005,1089
6978.283,1090
7111.488,1091
8974.569,1092
10514.942,1093
10896.161,1094
12046.592999999999,1095
12137.945,1096
13567.636,1097
14109.417,1098


==> computational_experiments/data/cutest/virtual_best.csv <==
solve_time,num_problems_solved
0.124,1.0
0.125,2.0
0.125,3.0
0.125,4.0
0.126,5.0
0.126,6.0
0.126,7.0
0.126,8.0
0.126,9.0
0.126,10.0
0.126,11.0
0.126,12.0
0.126,13.0
0.126,14.0
0.126,15.0
0.126,16.0
0.126,17.0
0.126,18.0
0.126,19.0
0.126,20.0
0.126,21.0
0.126,22.0
0.126,23.0
0.126,24.0
0.126,25.0
0.126,26.0
0.126,27.0
0.126,28.0
0.126,29.0
0.127,30.0
0.127,31.0
0.127,32.0
0.127,33.0
0.127,34.0
0.127,35.0
0.127,36.0
0.127,37.0
0.127,38.0
0.127,39.0
0.127,40.0
0.127,41.0
0.127,42.0
0.127,43.0
0.127,44.0
0.127,45.0
0.127,46.0
0.127,47.0
0.127,48.0
0.127,49.0
0.127,50.0
0.127,51.0
0.127,52.0
0.127,53.0
0.127,54.0
0.127,55.0
0.127,56.0
0.127,57.0
0.127,58.0
0.127,59.0
0.127,60.0
0.127,61.0
0.127,62.0
0.127,63.0
0.127,64.0
0.127,65.0
0.127,66.0
0.127,67.0
0.127,68.0
0.127,69.0
0.127,70.0
0.127,71.0
0.127,72.0
0.127,73.0
0.127,74.0
0.127,75.0
0.127,76.0
0.127,77.0
0.127,78.0
0.128,79.0
0.128,80.0
0.128,81.0
0.128,82.0
0.128,83.0
0.128,84.0
0.128,85.0
0.128,86.0
0.128,87.0
0.128,88.0
0.128,89.0
0.128,90.0
0.128,91.0
0.128,92.0
0.128,93.0
0.128,94.0
0.128,95.0
0.128,96.0
0.128,97.0
0.128,98.0
0.128,99.0
0.128,100.0
0.128,101.0
0.128,102.0
0.128,103.0
0.128,104.0
0.128,105.0
0.128,106.0
0.128,107.0
0.128,108.0
0.128,109.0
0.128,110.0
0.128,111.0
0.128,112.0
0.128,113.0
0.128,114.0
0.128,115.0
0.128,116.0
0.128,117.0
0.128,118.0
0.128,119.0
0.128,120.0
0.128,121.0
0.128,122.0
0.128,123.0
0.128,124.0
0.128,125.0
0.128,126.0
0.128,127.0
0.128,128.0
0.128,129.0
0.128,130.0
0.128,131.0
0.128,132.0
0.128,133.0
0.128,134.0
0.128,135.0
0.128,136.0
0.128,137.0
0.128,138.0
0.128,139.0
0.128,140.0
0.128,141.0
0.128,142.0
0.128,143.0
0.128,144.0
0.128,145.0
0.128,146.0
0.128,147.0
0.128,148.0
0.128,149.0
0.128,150.0
0.128,151.0
0.128,152.0
0.128,153.0
0.128,154.0
0.128,155.0
0.128,156.0
0.128,157.0
0.128,158.0
0.128,159.0
0.129,160.0
0.129,161.0
0.129,162.0
0.129,163.0
0.129,164.0
0.129,165.0
0.129,166.0
0.129,167.0
0.129,168.0
0.129,169.0
0.129,170.0
0.129,171.0
0.129,172.0
0.129,173.0
0.129,174.0
0.129,175.0
0.129,176.0
0.129,177.0
0.129,178.0
0.129,179.0
0.129,180.0
0.129,181.0
0.129,182.0
0.129,183.0
0.129,184.0
0.129,185.0
0.129,186.0
0.129,187.0
0.129,188.0
0.129,189.0
0.129,190.0
0.129,191.0
0.129,192.0
0.129,193.0
0.129,194.0
0.129,195.0
0.129,196.0
0.129,197.0
0.129,198.0
0.129,199.0
0.129,200.0
0.129,201.0
0.129,202.0
0.129,203.0
0.129,204.0
0.129,205.0
0.129,206.0
0.129,207.0
0.129,208.0
0.129,209.0
0.129,210.0
0.129,211.0
0.129,212.0
0.129,213.0
0.129,214.0
0.129,215.0
0.129,216.0
0.129,217.0
0.129,218.0
0.129,219.0
0.129,220.0
0.129,221.0
0.129,222.0
0.129,223.0
0.129,224.0
0.129,225.0
0.129,226.0
0.129,227.0
0.129,228.0
0.129,229.0
0.129,230.0
0.129,231.0
0.13,232.0
0.13,233.0
0.13,234.0
0.13,235.0
0.13,236.0
0.13,237.0
0.13,238.0
0.13,239.0
0.13,240.0
0.13,241.0
0.13,242.0
0.13,243.0
0.13,244.0
0.13,245.0
0.13,246.0
0.13,247.0
0.13,248.0
0.13,249.0
0.13,250.0
0.13,251.0
0.13,252.0
0.13,253.0
0.13,254.0
0.13,255.0
0.13,256.0
0.13,257.0
0.13,258.0
0.13,259.0
0.13,260.0
0.13,261.0
0.13,262.0
0.13,263.0
0.13,264.0
0.13,265.0
0.13,266.0
0.13,267.0
0.13,268.0
0.13,269.0
0.13,270.0
0.13,271.0
0.13,272.0
0.13,273.0
0.13,274.0
0.13,275.0
0.13,276.0
0.13,277.0
0.13,278.0
0.13,279.0
0.13,280.0
0.13,281.0
0.13,282.0
0.13,283.0
0.13,284.0
0.13,285.0
0.13,286.0
0.13,287.0
0.13,288.0
0.13,289.0
0.13,290.0
0.13,291.0
0.131,292.0
0.131,293.0
0.131,294.0
0.131,295.0
0.131,296.0
0.131,297.0
0.131,298.0
0.131,299.0
0.131,300.0
0.131,301.0
0.131,302.0
0.131,303.0
0.131,304.0
0.131,305.0
0.131,306.0
0.131,307.0
0.131,308.0
0.131,309.0
0.131,310.0
0.131,311.0
0.131,312.0
0.131,313.0
0.131,314.0
0.131,315.0
0.131,316.0
0.131,317.0
0.131,318.0
0.131,319.0
0.131,320.0
0.131,321.0
0.131,322.0
0.131,323.0
0.131,324.0
0.131,325.0
0.132,326.0
0.132,327.0
0.132,328.0
0.132,329.0
0.132,330.0
0.132,331.0
0.132,332.0
0.132,333.0
0.132,334.0
0.132,335.0
0.132,336.0
0.132,337.0
0.132,338.0
0.132,339.0
0.132,340.0
0.132,341.0
0.132,342.0
0.132,343.0
0.132,344.0
0.132,345.0
0.132,346.0
0.132,347.0
0.132,348.0
0.132,349.0
0.132,350.0
0.132,351.0
0.132,352.0
0.132,353.0
0.133,354.0
0.133,355.0
0.133,356.0
0.133,357.0
0.133,358.0
0.133,359.0
0.133,360.0
0.133,361.0
0.133,362.0
0.133,363.0
0.133,364.0
0.133,365.0
0.133,366.0
0.133,367.0
0.133,368.0
0.134,369.0
0.134,370.0
0.134,371.0
0.134,372.0
0.134,373.0
0.134,374.0
0.134,375.0
0.134,376.0
0.134,377.0
0.134,378.0
0.134,379.0
0.134,380.0
0.134,381.0
0.134,382.0
0.134,383.0
0.134,384.0
0.135,385.0
0.135,386.0
0.135,387.0
0.135,388.0
0.135,389.0
0.135,390.0
0.135,391.0
0.135,392.0
0.135,393.0
0.135,394.0
0.135,395.0
0.135,396.0
0.135,397.0
0.135,398.0
0.135,399.0
0.135,400.0
0.135,401.0
0.135,402.0
0.135,403.0
0.135,404.0
0.136,405.0
0.136,406.0
0.136,407.0
0.136,408.0
0.136,409.0
0.136,410.0
0.136,411.0
0.136,412.0
0.136,413.0
0.136,414.0
0.136,415.0
0.136,416.0
0.136,417.0
0.137,418.0
0.137,419.0
0.137,420.0
0.137,421.0
0.137,422.0
0.137,423.0
0.137,424.0
0.137,425.0
0.137,426.0
0.137,427.0
0.138,428.0
0.138,429.0
0.138,430.0
0.138,431.0
0.138,432.0
0.138,433.0
0.138,434.0
0.138,435.0
0.138,436.0
0.138,437.0
0.138,438.0
0.138,439.0
0.138,440.0
0.138,441.0
0.138,442.0
0.138,443.0
0.138,444.0
0.138,445.0
0.139,446.0
0.139,447.0
0.139,448.0
0.139,449.0
0.139,450.0
0.139,451.0
0.139,452.0
0.139,453.0
0.139,454.0
0.14,455.0
0.14,456.0
0.14,457.0
0.14,458.0
0.14,459.0
0.14,460.0
0.14,461.0
0.14,462.0
0.14,463.0
0.14100000000000001,464.0
0.14100000000000001,465.0
0.14100000000000001,466.0
0.14100000000000001,467.0
0.14100000000000001,468.0
0.14200000000000002,469.0
0.14200000000000002,470.0
0.14200000000000002,471.0
0.14200000000000002,472.0
0.14200000000000002,473.0
0.14200000000000002,474.0
0.14200000000000002,475.0
0.14200000000000002,476.0
0.143,477.0
0.143,478.0
0.143,479.0
0.14300000000000002,480.0
0.144,481.0
0.144,482.0
0.144,483.0
0.144,484.0
0.144,485.0
0.144,486.0
0.144,487.0
0.14400000000000002,488.0
0.14400000000000002,489.0
0.14400000000000002,490.0
0.145,491.0
0.145,492.0
0.145,493.0
0.145,494.0
0.145,495.0
0.14500000000000002,496.0
0.14500000000000002,497.0
0.146,498.0
0.146,499.0
0.14600000000000002,500.0
0.147,501.0
0.147,502.0
0.147,503.0
0.14700000000000002,504.0
0.14700000000000002,505.0
0.148,506.0
0.148,507.0
0.148,508.0
0.149,509.0
0.149,510.0
0.15,511.0
0.151,512.0
0.151,513.0
0.151,514.0
0.151,515.0
0.152,516.0
0.152,517.0
0.153,518.0
0.154,519.0
0.154,520.0
0.154,521.0
0.155,522.0
0.155,523.0
0.156,524.0
0.156,525.0
0.157,526.0
0.157,527.0
0.157,528.0
0.157,529.0
0.157,530.0
0.158,531.0
0.159,532.0
0.159,533.0
0.159,534.0
0.159,535.0
0.16,536.0
0.16,537.0
0.161,538.0
0.161,539.0
0.161,540.0
0.162,541.0
0.16299999999999998,542.0
0.16299999999999998,543.0
0.163,544.0
0.163,545.0
0.163,546.0
0.16399999999999998,547.0
0.164,548.0
0.164,549.0
0.164,550.0
0.164,551.0
0.164,552.0
0.16499999999999998,553.0
0.165,554.0
0.166,555.0
0.166,556.0
0.166,557.0
0.167,558.0
0.167,559.0
0.167,560.0
0.167,561.0
0.168,562.0
0.168,563.0
0.168,564.0
0.168,565.0
0.168,566.0
0.168,567.0
0.169,568.0
0.169,569.0
0.17,570.0
0.17,571.0
0.17,572.0
0.17099999999999999,573.0
0.171,574.0
0.171,575.0
0.17200000000000001,576.0
0.17200000000000001,577.0
0.17200000000000001,578.0
0.17200000000000001,579.0
0.17200000000000001,580.0
0.17300000000000001,581.0
0.17400000000000002,582.0
0.17500000000000002,583.0
0.17500000000000002,584.0
0.17500000000000002,585.0
0.176,586.0
0.176,587.0
0.176,588.0
0.17600000000000002,589.0
0.177,590.0
0.177,591.0
0.17700000000000002,592.0
0.179,593.0
0.179,594.0
0.18,595.0
0.18000000000000002,596.0
0.181,597.0
0.181,598.0
0.181,599.0
0.181,600.0
0.18100000000000002,601.0
0.18100000000000002,602.0
0.183,603.0
0.184,604.0
0.18400000000000002,605.0
0.185,606.0
0.18500000000000003,607.0
0.187,608.0
0.187,609.0
0.187,610.0
0.188,611.0
0.189,612.0
0.189,613.0
0.189,614.0
0.189,615.0
0.189,616.0
0.189,617.0
0.191,618.0
0.191,619.0
0.191,620.0
0.192,621.0
0.192,622.0
0.192,623.0
0.193,624.0
0.193,625.0
0.194,626.0
0.194,627.0
0.19499999999999998,628.0
0.195,629.0
0.195,630.0
0.195,631.0
0.195,632.0
0.19599999999999998,633.0
0.196,634.0
0.196,635.0
0.198,636.0
0.198,637.0
0.19899999999999998,638.0
0.199,639.0
0.199,640.0
0.199,641.0
0.2,642.0
0.2,643.0
0.2,644.0
0.20099999999999998,645.0
0.20199999999999999,646.0
0.202,647.0
0.203,648.0
0.20400000000000001,649.0
0.20400000000000001,650.0
0.20400000000000001,651.0
0.20500000000000002,652.0
0.20600000000000002,653.0
0.207,654.0
0.208,655.0
0.20900000000000002,656.0
0.20900000000000002,657.0
0.21,658.0
0.211,659.0
0.212,660.0
0.21200000000000002,661.0
0.213,662.0
0.213,663.0
0.214,664.0
0.214,665.0
0.214,666.0
0.216,667.0
0.216,668.0
0.216,669.0
0.21600000000000003,670.0
0.217,671.0
0.217,672.0
0.218,673.0
0.21800000000000003,674.0
0.219,675.0
0.21900000000000003,676.0
0.22,677.0
0.22,678.0
0.221,679.0
0.221,680.0
0.221,681.0
0.222,682.0
0.223,683.0
0.224,684.0
0.226,685.0
0.22799999999999998,686.0
0.228,687.0
0.228,688.0
0.229,689.0
0.229,690.0
0.23299999999999998,691.0
0.235,692.0
0.236,693.0
0.238,694.0
0.23800000000000002,695.0
0.239,696.0
0.239,697.0
0.24,698.0
0.242,699.0
0.245,700.0
0.24500000000000002,701.0
0.249,702.0
0.249,703.0
0.25,704.0
0.25,705.0
0.25,706.0
0.255,707.0
0.255,708.0
0.256,709.0
0.258,710.0
0.26,711.0
0.26,712.0
0.264,713.0
0.264,714.0
0.264,715.0
0.264,716.0
0.264,717.0
0.266,718.0
0.266,719.0
0.268,720.0
0.269,721.0
0.27,722.0
0.271,723.0
0.274,724.0
0.274,725.0
0.275,726.0
0.276,727.0
0.277,728.0
0.277,729.0
0.278,730.0
0.278,731.0
0.279,732.0
0.27999999999999997,733.0
0.28,734.0
0.281,735.0
0.281,736.0
0.28200000000000003,737.0
0.28200000000000003,738.0
0.28400000000000003,739.0
0.28600000000000003,740.0
0.287,741.0
0.28700000000000003,742.0
0.291,743.0
0.291,744.0
0.29100000000000004,745.0
0.293,746.0
0.298,747.0
0.299,748.0
0.299,749.0
0.299,750.0
0.302,751.0
0.302,752.0
0.303,753.0
0.304,754.0
0.305,755.0
0.311,756.0
0.314,757.0
0.32,758.0
0.323,759.0
0.323,760.0
0.324,761.0
0.324,762.0
0.331,763.0
0.33299999999999996,764.0
0.336,765.0
0.33899999999999997,766.0
0.342,767.0
0.345,768.0
0.345,769.0
0.34700000000000003,770.0
0.349,771.0
0.35,772.0
0.351,773.0
0.353,774.0
0.354,775.0
0.356,776.0
0.361,777.0
0.362,778.0
0.362,779.0
0.362,780.0
0.362,781.0
0.363,782.0
0.366,783.0
0.367,784.0
0.368,785.0
0.368,786.0
0.371,787.0
0.377,788.0
0.377,789.0
0.378,790.0
0.379,791.0
0.381,792.0
0.382,793.0
0.388,794.0
0.39099999999999996,795.0
0.395,796.0
0.397,797.0
0.405,798.0
0.406,799.0
0.409,800.0
0.41400000000000003,801.0
0.42,802.0
0.42100000000000004,803.0
0.423,804.0
0.424,805.0
0.43100000000000005,806.0
0.432,807.0
0.436,808.0
0.438,809.0
0.444,810.0
0.44899999999999995,811.0
0.44899999999999995,812.0
0.45599999999999996,813.0
0.458,814.0
0.459,815.0
0.459,816.0
0.45999999999999996,817.0
0.46099999999999997,818.0
0.46099999999999997,819.0
0.46499999999999997,820.0
0.46799999999999997,821.0
0.472,822.0
0.473,823.0
0.474,824.0
0.47500000000000003,825.0
0.477,826.0
0.48,827.0
0.483,828.0
0.486,829.0
0.49,830.0
0.491,831.0
0.491,832.0
0.495,833.0
0.496,834.0
0.5,835.0
0.51,836.0
0.512,837.0
0.514,838.0
0.517,839.0
0.5309999999999999,840.0
0.531,841.0
0.5329999999999999,842.0
0.533,843.0
0.534,844.0
0.5349999999999999,845.0
0.536,846.0
0.536,847.0
0.537,848.0
0.538,849.0
0.5389999999999999,850.0
0.5409999999999999,851.0
0.546,852.0
0.5619999999999999,853.0
0.5700000000000001,854.0
0.575,855.0
0.579,856.0
0.5800000000000001,857.0
0.582,858.0
0.586,859.0
0.5880000000000001,860.0
0.59,861.0
0.604,862.0
0.608,863.0
0.613,864.0
0.618,865.0
0.622,866.0
0.625,867.0
0.629,868.0
0.632,869.0
0.633,870.0
0.633,871.0
0.638,872.0
0.645,873.0
0.648,874.0
0.648,875.0
0.649,876.0
0.661,877.0
0.663,878.0
0.6639999999999999,879.0
0.668,880.0
0.6880000000000001,881.0
0.689,882.0
0.6890000000000001,883.0
0.6960000000000001,884.0
0.6970000000000001,885.0
0.7060000000000001,886.0
0.7060000000000001,887.0
0.7170000000000001,888.0
0.7190000000000001,889.0
0.7200000000000001,890.0
0.7210000000000001,891.0
0.723,892.0
0.724,893.0
0.726,894.0
0.734,895.0
0.737,896.0
0.743,897.0
0.747,898.0
0.748,899.0
0.748,900.0
0.75,901.0
0.753,902.0
0.754,903.0
0.755,904.0
0.756,905.0
0.756,906.0
0.7569999999999999,907.0
0.758,908.0
0.7729999999999999,909.0
0.7749999999999999,910.0
0.782,911.0
0.783,912.0
0.79,913.0
0.7929999999999999,914.0
0.8,915.0
0.804,916.0
0.811,917.0
0.8200000000000001,918.0
0.823,919.0
0.829,920.0
0.842,921.0
0.846,922.0
0.854,923.0
0.866,924.0
0.879,925.0
0.883,926.0
0.887,927.0
0.901,928.0
0.914,929.0
0.915,930.0
0.916,931.0
0.929,932.0
0.9349999999999999,933.0
0.9400000000000001,934.0
0.942,935.0
0.942,936.0
0.9590000000000001,937.0
0.964,938.0
0.9700000000000001,939.0
0.9750000000000001,940.0
0.979,941.0
0.991,942.0
1.01,943.0
1.016,944.0
1.0230000000000001,945.0
1.03,946.0
1.086,947.0
1.097,948.0
1.103,949.0
1.159,950.0
1.181,951.0
1.193,952.0
1.2009999999999998,953.0
1.208,954.0
1.21,955.0
1.214,956.0
1.226,957.0
1.227,958.0
1.2289999999999999,959.0
1.238,960.0
1.293,961.0
1.297,962.0
1.298,963.0
1.302,964.0
1.304,965.0
1.3290000000000002,966.0
1.333,967.0
1.347,968.0
1.3499999999999999,969.0
1.39,970.0
1.428,971.0
1.46,972.0
1.488,973.0
1.491,974.0
1.496,975.0
1.4969999999999999,976.0
1.501,977.0
1.508,978.0
1.5270000000000001,979.0
1.547,980.0
1.556,981.0
1.556,982.0
1.621,983.0
1.6489999999999998,984.0
1.69,985.0
1.763,986.0
1.786,987.0
1.792,988.0
1.8050000000000002,989.0
1.809,990.0
1.81,991.0
1.83,992.0
1.83,993.0
1.8690000000000002,994.0
1.875,995.0
1.8900000000000001,996.0
1.915,997.0
1.962,998.0
1.978,999.0
1.985,1000.0
1.991,1001.0
2.029,1002.0
2.043,1003.0
2.054,1004.0
2.118,1005.0
2.12,1006.0
2.159,1007.0
2.173,1008.0
2.183,1009.0
2.225,1010.0
2.245,1011.0
2.252,1012.0
2.327,1013.0
2.3569999999999998,1014.0
2.423,1015.0
2.433,1016.0
2.4450000000000003,1017.0
2.49,1018.0
2.511,1019.0
2.5189999999999997,1020.0
2.529,1021.0
2.532,1022.0
2.62,1023.0
2.723,1024.0
2.754,1025.0
2.896,1026.0
2.92,1027.0
2.931,1028.0
2.971,1029.0
3.018,1030.0
3.083,1031.0
3.085,1032.0
3.1879999999999997,1033.0
3.248,1034.0
3.523,1035.0
3.524,1036.0
3.606,1037.0
3.608,1038.0
3.623,1039.0
3.731,1040.0
3.864,1041.0
3.936,1042.0
3.995,1043.0
4.033,1044.0
4.105,1045.0
4.1610000000000005,1046.0
4.188,1047.0
4.244,1048.0
4.2459999999999996,1049.0
4.265,1050.0
4.308,1051.0
4.324,1052.0
4.3420000000000005,1053.0
4.353,1054.0
4.369000000000001,1055.0
4.387,1056.0
4.413,1057.0
4.422,1058.0
4.436999999999999,1059.0
4.4879999999999995,1060.0
4.491,1061.0
4.505,1062.0
4.664,1063.0
4.756,1064.0
4.924,1065.0
5.023000000000001,1066.0
5.047,1067.0
5.082,1068.0
5.186,1069.0
5.271,1070.0
5.295,1071.0
5.518000000000001,1072.0
5.527,1073.0
5.596,1074.0
5.696,1075.0
5.718,1076.0
5.7509999999999994,1077.0
5.941,1078.0
6.117000000000001,1079.0
6.224,1080.0
6.396000000000001,1081.0
6.397,1082.0
6.428999999999999,1083.0
6.619000000000001,1084.0
6.716,1085.0
6.785,1086.0
7.126,1087.0
7.25,1088.0
7.644,1089.0
8.323,1090.0
8.767,1091.0
8.903,1092.0
8.926,1093.0
9.754000000000001,1094.0
10.583,1095.0
11.975999999999999,1096.0
12.315,1097.0
12.629000000000001,1098.0
13.077,1099.0
13.434,1100.0
16.233,1101.0
16.308,1102.0
16.316,1103.0
17.39,1104.0
18.763,1105.0
19.845,1106.0
20.198,1107.0
22.970000000000002,1108.0
25.977,1109.0
31.675,1110.0
32.027,1111.0
34.6,1112.0
34.983000000000004,1113.0
37.455999999999996,1114.0
42.165,1115.0
42.494,1116.0
45.329,1117.0
53.251,1118.0
62.456,1119.0
63.665,1120.0
66.61099999999999,1121.0
74.916,1122.0
75.946,1123.0
77.05799999999999,1124.0
79.331,1125.0
79.78399999999999,1126.0
90.568,1127.0
103.144,1128.0
136.14000000000001,1129.0
136.276,1130.0
136.57999999999998,1131.0
145.716,1132.0
166.588,1133.0
174.333,1134.0
196.75500000000002,1135.0
212.473,1136.0
223.079,1137.0
284.671,1138.0
291.60900000000004,1139.0
308.753,1140.0
322.89599999999996,1141.0
349.676,1142.0
350.725,1143.0
381.79900000000004,1144.0
475.971,1145.0
519.906,1146.0
593.39,1147.0
698.201,1148.0
798.0939999999999,1149.0
1281.2830000000001,1150.0
2288.846,1151.0
14109.417,1151.0


==> computational_experiments/data/cutest/virtual_worst.csv <==
solve_time,num_problems_solved
0.379,1.0
0.379,2.0
0.38,3.0
0.38,4.0
0.382,5.0
0.383,6.0
0.384,7.0
0.384,8.0
0.387,9.0
0.388,10.0
0.388,11.0
0.388,12.0
0.388,13.0
0.39,14.0
0.39,15.0
0.39,16.0
0.391,17.0
0.392,18.0
0.392,19.0
0.393,20.0
0.393,21.0
0.394,22.0
0.394,23.0
0.394,24.0
0.395,25.0
0.395,26.0
0.396,27.0
0.397,28.0
0.397,29.0
0.397,30.0
0.397,31.0
0.398,32.0
0.399,33.0
0.399,34.0
0.399,35.0
0.4,36.0
0.4,37.0
0.4,38.0
0.4,39.0
0.4,40.0
0.401,41.0
0.401,42.0
0.402,43.0
0.402,44.0
0.403,45.0
0.403,46.0
0.403,47.0
0.403,48.0
0.404,49.0
0.404,50.0
0.404,51.0
0.405,52.0
0.405,53.0
0.405,54.0
0.405,55.0
0.405,56.0
0.406,57.0
0.406,58.0
0.406,59.0
0.407,60.0
0.407,61.0
0.407,62.0
0.407,63.0
0.408,64.0
0.408,65.0
0.408,66.0
0.408,67.0
0.408,68.0
0.408,69.0
0.408,70.0
0.408,71.0
0.409,72.0
0.409,73.0
0.409,74.0
0.409,75.0
0.409,76.0
0.409,77.0
0.409,78.0
0.41,79.0
0.41,80.0
0.41,81.0
0.41,82.0
0.41,83.0
0.41,84.0
0.41,85.0
0.41,86.0
0.411,87.0
0.411,88.0
0.411,89.0
0.411,90.0
0.411,91.0
0.411,92.0
0.411,93.0
0.411,94.0
0.412,95.0
0.412,96.0
0.412,97.0
0.412,98.0
0.412,99.0
0.412,100.0
0.413,101.0
0.413,102.0
0.413,103.0
0.413,104.0
0.414,105.0
0.414,106.0
0.414,107.0
0.414,108.0
0.415,109.0
0.415,110.0
0.415,111.0
0.416,112.0
0.416,113.0
0.417,114.0
0.417,115.0
0.417,116.0
0.418,117.0
0.418,118.0
0.418,119.0
0.418,120.0
0.419,121.0
0.419,122.0
0.419,123.0
0.419,124.0
0.419,125.0
0.419,126.0
0.419,127.0
0.419,128.0
0.42,129.0
0.42,130.0
0.42,131.0
0.42,132.0
0.42,133.0
0.42,134.0
0.42,135.0
0.421,136.0
0.421,137.0
0.421,138.0
0.421,139.0
0.421,140.0
0.421,141.0
0.421,142.0
0.421,143.0
0.421,144.0
0.421,145.0
0.421,146.0
0.422,147.0
0.422,148.0
0.422,149.0
0.423,150.0
0.423,151.0
0.423,152.0
0.423,153.0
0.423,154.0
0.424,155.0
0.424,156.0
0.424,157.0
0.424,158.0
0.424,159.0
0.424,160.0
0.425,161.0
0.425,162.0
0.425,163.0
0.425,164.0
0.425,165.0
0.425,166.0
0.425,167.0
0.426,168.0
0.426,169.0
0.426,170.0
0.426,171.0
0.426,172.0
0.426,173.0
0.426,174.0
0.426,175.0
0.427,176.0
0.427,177.0
0.427,178.0
0.427,179.0
0.427,180.0
0.427,181.0
0.428,182.0
0.428,183.0
0.428,184.0
0.428,185.0
0.428,186.0
0.429,187.0
0.429,188.0
0.429,189.0
0.429,190.0
0.429,191.0
0.429,192.0
0.429,193.0
0.429,194.0
0.43,195.0
0.43,196.0
0.43,197.0
0.43,198.0
0.43,199.0
0.43,200.0
0.43,201.0
0.43,202.0
0.43,203.0
0.431,204.0
0.431,205.0
0.431,206.0
0.431,207.0
0.431,208.0
0.431,209.0
0.432,210.0
0.433,211.0
0.433,212.0
0.433,213.0
0.433,214.0
0.434,215.0
0.434,216.0
0.434,217.0
0.434,218.0
0.435,219.0
0.435,220.0
0.435,221.0
0.436,222.0
0.436,223.0
0.436,224.0
0.436,225.0
0.436,226.0
0.437,227.0
0.437,228.0
0.437,229.0
0.437,230.0
0.437,231.0
0.437,232.0
0.437,233.0
0.438,234.0
0.438,235.0
0.438,236.0
0.439,237.0
0.439,238.0
0.44,239.0
0.44,240.0
0.44,241.0
0.44,242.0
0.44,243.0
0.44,244.0
0.44,245.0
0.44,246.0
0.441,247.0
0.441,248.0
0.441,249.0
0.441,250.0
0.442,251.0
0.442,252.0
0.443,253.0
0.443,254.0
0.443,255.0
0.444,256.0
0.444,257.0
0.444,258.0
0.445,259.0
0.445,260.0
0.445,261.0
0.445,262.0
0.446,263.0
0.446,264.0
0.446,265.0
0.447,266.0
0.447,267.0
0.447,268.0
0.447,269.0
0.448,270.0
0.449,271.0
0.449,272.0
0.449,273.0
0.45,274.0
0.45,275.0
0.451,276.0
0.451,277.0
0.451,278.0
0.451,279.0
0.452,280.0
0.452,281.0
0.453,282.0
0.453,283.0
0.453,284.0
0.453,285.0
0.453,286.0
0.45399999999999996,287.0
0.454,288.0
0.455,289.0
0.455,290.0
0.457,291.0
0.457,292.0
0.457,293.0
0.458,294.0
0.458,295.0
0.458,296.0
0.459,297.0
0.459,298.0
0.459,299.0
0.459,300.0
0.46,301.0
0.46,302.0
0.46,303.0
0.461,304.0
0.462,305.0
0.462,306.0
0.462,307.0
0.463,308.0
0.464,309.0
0.464,310.0
0.464,311.0
0.465,312.0
0.466,313.0
0.466,314.0
0.467,315.0
0.467,316.0
0.467,317.0
0.468,318.0
0.468,319.0
0.469,320.0
0.46900000000000003,321.0
0.471,322.0
0.472,323.0
0.472,324.0
0.473,325.0
0.474,326.0
0.474,327.0
0.474,328.0
0.475,329.0
0.475,330.0
0.476,331.0
0.476,332.0
0.477,333.0
0.478,334.0
0.478,335.0
0.478,336.0
0.479,337.0
0.48,338.0
0.48000000000000004,339.0
0.483,340.0
0.486,341.0
0.487,342.0
0.487,343.0
0.487,344.0
0.487,345.0
0.488,346.0
0.488,347.0
0.489,348.0
0.489,349.0
0.489,350.0
0.492,351.0
0.493,352.0
0.493,353.0
0.494,354.0
0.494,355.0
0.494,356.0
0.496,357.0
0.498,358.0
0.499,359.0
0.499,360.0
0.501,361.0
0.507,362.0
0.507,363.0
0.509,364.0
0.51,365.0
0.512,366.0
0.512,367.0
0.513,368.0
0.515,369.0
0.516,370.0
0.518,371.0
0.52,372.0
0.52,373.0
0.522,374.0
0.522,375.0
0.523,376.0
0.523,377.0
0.524,378.0
0.524,379.0
0.526,380.0
0.526,381.0
0.527,382.0
0.529,383.0
0.53,384.0
0.535,385.0
0.535,386.0
0.539,387.0
0.542,388.0
0.544,389.0
0.544,390.0
0.545,391.0
0.547,392.0
0.547,393.0
0.55,394.0
0.551,395.0
0.554,396.0
0.559,397.0
0.5650000000000001,398.0
0.566,399.0
0.568,400.0
0.569,401.0
0.569,402.0
0.572,403.0
0.573,404.0
0.574,405.0
0.576,406.0
0.584,407.0
0.588,408.0
0.589,409.0
0.591,410.0
0.597,411.0
0.599,412.0
0.602,413.0
0.605,414.0
0.61,415.0
0.615,416.0
0.618,417.0
0.619,418.0
0.627,419.0
0.63,420.0
0.636,421.0
0.641,422.0
0.642,423.0
0.647,424.0
0.649,425.0
0.65,426.0
0.655,427.0
0.656,428.0
0.657,429.0
0.66,430.0
0.661,431.0
0.668,432.0
0.675,433.0
0.686,434.0
0.6880000000000001,435.0
0.6900000000000001,436.0
0.692,437.0
0.692,438.0
0.692,439.0
0.699,440.0
0.716,441.0
0.717,442.0
0.73,443.0
0.73,444.0
0.731,445.0
0.746,446.0
0.746,447.0
0.756,448.0
0.761,449.0
0.771,450.0
0.776,451.0
0.778,452.0
0.785,453.0
0.797,454.0
0.799,455.0
0.809,456.0
0.8160000000000001,457.0
0.8190000000000001,458.0
0.822,459.0
0.825,460.0
0.837,461.0
0.838,462.0
0.845,463.0
0.859,464.0
0.862,465.0
0.862,466.0
0.867,467.0
0.876,468.0
0.877,469.0
0.897,470.0
0.907,471.0
0.918,472.0
0.919,473.0
0.924,474.0
0.952,475.0
0.956,476.0
0.958,477.0
0.965,478.0
0.972,479.0
0.997,480.0
1.003,481.0
1.0139999999999998,482.0
1.014,483.0
1.0159999999999998,484.0
1.016,485.0
1.033,486.0
1.036,487.0
1.043,488.0
1.045,489.0
1.063,490.0
1.07,491.0
1.071,492.0
1.075,493.0
1.077,494.0
1.0799999999999998,495.0
1.084,496.0
1.085,497.0
1.092,498.0
1.1019999999999999,499.0
1.1219999999999999,500.0
1.127,501.0
1.1380000000000001,502.0
1.143,503.0
1.165,504.0
1.1660000000000001,505.0
1.17,506.0
1.184,507.0
1.186,508.0
1.19,509.0
1.1929999999999998,510.0
1.242,511.0
1.246,512.0
1.248,513.0
1.257,514.0
1.279,515.0
1.297,516.0
1.321,517.0
1.325,518.0
1.348,519.0
1.3679999999999999,520.0
1.395,521.0
1.4009999999999998,522.0
1.434,523.0
1.4489999999999998,524.0
1.4829999999999999,525.0
1.497,526.0
1.502,527.0
1.5059999999999998,528.0
1.515,529.0
1.518,530.0
1.544,531.0
1.549,532.0
1.557,533.0
1.565,534.0
1.569,535.0
1.616,536.0
1.629,537.0
1.629,538.0
1.672,539.0
1.673,540.0
1.6749999999999998,541.0
1.703,542.0
1.712,543.0
1.789,544.0
1.79,545.0
1.8290000000000002,546.0
1.8659999999999999,547.0
1.881,548.0
1.886,549.0
1.886,550.0
1.899,551.0
1.907,552.0
1.93,553.0
1.931,554.0
1.942,555.0
1.943,556.0
1.9689999999999999,557.0
2.015,558.0
2.019,559.0
2.042,560.0
2.087,561.0
2.142,562.0
2.156,563.0
2.188,564.0
2.205,565.0
2.234,566.0
2.246,567.0
2.266,568.0
2.3339999999999996,569.0
2.341,570.0
2.37,571.0
2.391,572.0
2.464,573.0
2.5029999999999997,574.0
2.503,575.0
2.519,576.0
2.56,577.0
2.5639999999999996,578.0
2.572,579.0
2.589,580.0
2.613,581.0
2.681,582.0
2.691,583.0
2.741,584.0
2.79,585.0
2.939,586.0
2.987,587.0
2.992,588.0
2.996,589.0
2.998,590.0
3.0549999999999997,591.0
3.0669999999999997,592.0
3.07,593.0
3.152,594.0
3.158,595.0
3.159,596.0
3.227,597.0
3.2310000000000003,598.0
3.262,599.0
3.27,600.0
3.299,601.0
3.4,602.0
3.406,603.0
3.431,604.0
3.451,605.0
3.538,606.0
3.62,607.0
3.693,608.0
3.703,609.0
3.7089999999999996,610.0
3.71,611.0
3.7560000000000002,612.0
3.762,613.0
3.7969999999999997,614.0
3.84,615.0
3.886,616.0
4.066,617.0
4.099,618.0
4.102,619.0
4.109,620.0
4.115,621.0
4.158,622.0
4.164,623.0
4.188,624.0
4.243,625.0
4.271,626.0
4.354,627.0
4.357,628.0
4.359999999999999,629.0
4.382,630.0
4.385000000000001,631.0
4.43,632.0
4.432,633.0
4.49,634.0
4.5,635.0
4.598,636.0
4.634,637.0
4.652,638.0
4.664,639.0
4.694999999999999,640.0
4.796,641.0
4.832000000000001,642.0
4.902,643.0
5.042,644.0
5.232,645.0
5.302,646.0
5.359,647.0
5.396,648.0
5.467,649.0
5.4719999999999995,650.0
5.494999999999999,651.0
5.589,652.0
5.638,653.0
5.676,654.0
5.694,655.0
5.9079999999999995,656.0
5.913,657.0
5.948,658.0
5.997,659.0
6.024,660.0
6.039000000000001,661.0
6.105,662.0
6.247,663.0
6.272,664.0
6.332999999999999,665.0
6.5040000000000004,666.0
6.524,667.0
6.558,668.0
6.837,669.0
6.8469999999999995,670.0
6.8709999999999996,671.0
7.047,672.0
7.112,673.0
7.122,674.0
7.389,675.0
7.492,676.0
7.593,677.0
7.62,678.0
7.657,679.0
7.797,680.0
8.047,681.0
8.099,682.0
8.158,683.0
8.231,684.0
8.396,685.0
8.434999999999999,686.0
8.504999999999999,687.0
8.508999999999999,688.0
8.587,689.0
8.667,690.0
8.767999999999999,691.0
8.866999999999999,692.0
8.903,693.0
8.94,694.0
8.959999999999999,695.0
9.001000000000001,696.0
9.159,697.0
9.195,698.0
9.302,699.0
9.32,700.0
9.342,701.0
9.402,702.0
9.477,703.0
9.575999999999999,704.0
9.773,705.0
9.873000000000001,706.0
9.917,707.0
10.343,708.0
10.415000000000001,709.0
10.767,710.0
10.802000000000001,711.0
11.134,712.0
11.176,713.0
11.3,714.0
11.321,715.0
11.542,716.0
11.667,717.0
11.696,718.0
11.706,719.0
11.906,720.0
11.936,721.0
12.238,722.0
12.408,723.0
12.513,724.0
12.747,725.0
12.758000000000001,726.0
12.978,727.0
13.02,728.0
13.107000000000001,729.0
13.276,730.0
13.312000000000001,731.0
13.356,732.0
13.516,733.0
13.629999999999999,734.0
13.745000000000001,735.0
13.789,736.0
13.852,737.0
13.954999999999998,738.0
14.186,739.0
14.386,740.0
14.534,741.0
14.581,742.0
14.602,743.0
14.620000000000001,744.0
14.83,745.0
14.857000000000001,746.0
14.886000000000001,747.0
14.886999999999999,748.0
14.908000000000001,749.0
14.969999999999999,750.0
15.019,751.0
15.021,752.0
15.036,753.0
15.038,754.0
15.323,755.0
15.355,756.0
15.41,757.0
15.521,758.0
15.559,759.0
15.762,760.0
15.789000000000001,761.0
15.817,762.0
15.853,763.0
15.982,764.0
15.983,765.0
16.433999999999997,766.0
16.438999999999997,767.0
16.587999999999997,768.0
16.695999999999998,769.0
16.885,770.0
16.926000000000002,771.0
16.927,772.0
17.035999999999998,773.0
17.598,774.0
17.875999999999998,775.0
19.223,776.0
19.875,777.0
20.397,778.0
20.476,779.0
20.509,780.0
21.598,781.0
21.947,782.0
21.983999999999998,783.0
22.073999999999998,784.0
22.363,785.0
22.371000000000002,786.0
22.468,787.0
22.707,788.0
22.861,789.0
22.959,790.0
23.39,791.0
23.666,792.0
23.743,793.0
24.034,794.0
24.397,795.0
24.713,796.0
24.918,797.0
25.011,798.0
25.409,799.0
26.022,800.0
26.518,801.0
26.599,802.0
28.011000000000003,803.0
28.119,804.0
28.152,805.0
28.364,806.0
29.013,807.0
29.408,808.0
30.003,809.0
30.251,810.0
30.492,811.0
30.77,812.0
31.423000000000002,813.0
32.543,814.0
32.599,815.0
32.849000000000004,816.0
33.194,817.0
33.478,818.0
33.534,819.0
36.068000000000005,820.0
36.742999999999995,821.0
38.494,822.0
38.748000000000005,823.0
39.094,824.0
39.407,825.0
39.951,826.0
40.637,827.0
42.13,828.0
44.929,829.0
46.486,830.0
46.952999999999996,831.0
47.434,832.0
48.679,833.0
49.413,834.0
49.807,835.0
51.373999999999995,836.0
52.945,837.0
54.738,838.0
55.04,839.0
55.408,840.0
55.617,841.0
56.732,842.0
57.105,843.0
58.872,844.0
59.873,845.0
60.071,846.0
60.647,847.0
60.666000000000004,848.0
60.765,849.0
65.69800000000001,850.0
69.434,851.0
71.243,852.0
73.903,853.0
74.33200000000001,854.0
75.077,855.0
75.47999999999999,856.0
76.363,857.0
78.012,858.0
81.833,859.0
82.29899999999999,860.0
82.38600000000001,861.0
83.29100000000001,862.0
85.103,863.0
85.36099999999999,864.0
85.642,865.0
86.339,866.0
86.819,867.0
94.166,868.0
97.242,869.0
97.333,870.0
102.438,871.0
104.743,872.0
104.779,873.0
109.01700000000001,874.0
110.04899999999999,875.0
113.78699999999999,876.0
114.301,877.0
117.583,878.0
118.014,879.0
118.08,880.0
118.821,881.0
119.521,882.0
120.025,883.0
120.638,884.0
120.91,885.0
121.194,886.0
122.765,887.0
125.029,888.0
126.214,889.0
126.586,890.0
133.05,891.0
137.191,892.0
139.588,893.0
140.93,894.0
141.352,895.0
149.62599999999998,896.0
151.23,897.0
160.774,898.0
164.44199999999998,899.0
165.428,900.0
172.458,901.0
180.084,902.0
184.001,903.0
189.685,904.0
192.181,905.0
195.847,906.0
204.145,907.0
204.684,908.0
210.042,909.0
214.17000000000002,910.0
217.45000000000002,911.0
217.888,912.0
218.996,913.0
220.889,914.0
221.27,915.0
221.42000000000002,916.0
228.245,917.0
235.446,918.0
237.298,919.0
240.237,920.0
240.741,921.0
240.872,922.0
251.047,923.0
269.829,924.0
273.46500000000003,925.0
275.374,926.0
285.267,927.0
287.43399999999997,928.0
300.415,929.0
319.238,930.0
332.477,931.0
334.51899999999995,932.0
335.813,933.0
354.462,934.0
359.973,935.0
411.04200000000003,936.0
421.891,937.0
430.329,938.0
431.88100000000003,939.0
437.71999999999997,940.0
438.949,941.0
448.187,942.0
458.852,943.0
459.8,944.0
463.77299999999997,945.0
464.668,946.0
475.964,947.0
491.53000000000003,948.0
491.957,949.0
545.962,950.0
553.176,951.0
562.14,952.0
564.383,953.0
587.0,954.0
598.724,955.0
599.246,956.0
609.3710000000001,957.0
621.079,958.0
661.409,959.0
667.542,960.0
671.826,961.0
680.888,962.0
689.773,963.0
718.1320000000001,964.0
724.662,965.0
732.4929999999999,966.0
781.612,967.0
785.2669999999999,968.0
808.9340000000001,969.0
814.681,970.0
830.576,971.0
868.998,972.0
906.505,973.0
927.2270000000001,974.0
929.4639999999999,975.0
1039.085,976.0
1163.4850000000001,977.0
1222.5359999999998,978.0
1237.933,979.0
1301.407,980.0
1332.1209999999999,981.0
1336.4979999999998,982.0
1546.058,983.0
1697.6699999999998,984.0
1973.843,985.0
2040.112,986.0
2111.135,987.0
2215.6600000000003,988.0
2220.982,989.0
2323.992,990.0
2999.603,991.0
3080.226,992.0
3203.419,993.0
3558.277,994.0
3660.869,995.0
3971.121,996.0
4240.2,997.0
5163.908,998.0
5576.7970000000005,999.0
6073.4400000000005,1000.0
8517.33,1001.0
12046.592999999999,1002.0
12137.945,1003.0
13567.636,1004.0
14109.417,1004.0


==> computational_experiments/data/cutest/wsmp.csv <==
solve_time,num_problems_solved
0.136,1.0
0.136,2.0
0.137,3.0
0.137,4.0
0.138,5.0
0.138,6.0
0.138,7.0
0.138,8.0
0.138,9.0
0.139,10.0
0.139,11.0
0.139,12.0
0.139,13.0
0.139,14.0
0.139,15.0
0.139,16.0
0.139,17.0
0.139,18.0
0.139,19.0
0.139,20.0
0.139,21.0
0.139,22.0
0.139,23.0
0.139,24.0
0.139,25.0
0.139,26.0
0.139,27.0
0.139,28.0
0.14,29.0
0.14,30.0
0.14,31.0
0.14,32.0
0.14,33.0
0.14,34.0
0.14,35.0
0.14,36.0
0.14,37.0
0.14,38.0
0.14,39.0
0.14,40.0
0.14,41.0
0.14,42.0
0.14,43.0
0.14,44.0
0.14,45.0
0.14,46.0
0.14,47.0
0.14,48.0
0.141,49.0
0.141,50.0
0.141,51.0
0.141,52.0
0.141,53.0
0.141,54.0
0.141,55.0
0.141,56.0
0.141,57.0
0.141,58.0
0.141,59.0
0.141,60.0
0.141,61.0
0.141,62.0
0.141,63.0
0.141,64.0
0.141,65.0
0.141,66.0
0.141,67.0
0.141,68.0
0.14100000000000001,69.0
0.142,70.0
0.142,71.0
0.142,72.0
0.142,73.0
0.142,74.0
0.142,75.0
0.142,76.0
0.142,77.0
0.142,78.0
0.142,79.0
0.142,80.0
0.142,81.0
0.142,82.0
0.142,83.0
0.142,84.0
0.142,85.0
0.142,86.0
0.142,87.0
0.142,88.0
0.142,89.0
0.14200000000000002,90.0
0.143,91.0
0.143,92.0
0.143,93.0
0.143,94.0
0.143,95.0
0.143,96.0
0.143,97.0
0.143,98.0
0.143,99.0
0.143,100.0
0.143,101.0
0.143,102.0
0.143,103.0
0.143,104.0
0.143,105.0
0.143,106.0
0.143,107.0
0.143,108.0
0.143,109.0
0.143,110.0
0.143,111.0
0.143,112.0
0.143,113.0
0.143,114.0
0.143,115.0
0.143,116.0
0.143,117.0
0.144,118.0
0.144,119.0
0.144,120.0
0.144,121.0
0.144,122.0
0.144,123.0
0.144,124.0
0.144,125.0
0.144,126.0
0.144,127.0
0.144,128.0
0.144,129.0
0.145,130.0
0.145,131.0
0.145,132.0
0.145,133.0
0.145,134.0
0.145,135.0
0.145,136.0
0.145,137.0
0.145,138.0
0.145,139.0
0.145,140.0
0.145,141.0
0.145,142.0
0.145,143.0
0.145,144.0
0.145,145.0
0.146,146.0
0.146,147.0
0.146,148.0
0.146,149.0
0.146,150.0
0.146,151.0
0.146,152.0
0.146,153.0
0.146,154.0
0.146,155.0
0.146,156.0
0.146,157.0
0.146,158.0
0.146,159.0
0.146,160.0
0.147,161.0
0.147,162.0
0.147,163.0
0.147,164.0
0.147,165.0
0.147,166.0
0.147,167.0
0.147,168.0
0.147,169.0
0.147,170.0
0.147,171.0
0.147,172.0
0.147,173.0
0.147,174.0
0.148,175.0
0.148,176.0
0.148,177.0
0.148,178.0
0.148,179.0
0.148,180.0
0.148,181.0
0.148,182.0
0.148,183.0
0.148,184.0
0.148,185.0
0.148,186.0
0.148,187.0
0.148,188.0
0.148,189.0
0.148,190.0
0.148,191.0
0.148,192.0
0.148,193.0
0.148,194.0
0.149,195.0
0.149,196.0
0.149,197.0
0.149,198.0
0.149,199.0
0.149,200.0
0.149,201.0
0.149,202.0
0.149,203.0
0.15,204.0
0.15,205.0
0.15,206.0
0.15,207.0
0.15,208.0
0.15,209.0
0.15,210.0
0.15,211.0
0.15,212.0
0.15,213.0
0.15,214.0
0.151,215.0
0.151,216.0
0.151,217.0
0.151,218.0
0.151,219.0
0.151,220.0
0.151,221.0
0.151,222.0
0.151,223.0
0.152,224.0
0.152,225.0
0.152,226.0
0.152,227.0
0.152,228.0
0.152,229.0
0.152,230.0
0.152,231.0
0.152,232.0
0.152,233.0
0.152,234.0
0.152,235.0
0.152,236.0
0.153,237.0
0.153,238.0
0.153,239.0
0.153,240.0
0.153,241.0
0.153,242.0
0.153,243.0
0.153,244.0
0.153,245.0
0.153,246.0
0.153,247.0
0.153,248.0
0.153,249.0
0.153,250.0
0.154,251.0
0.154,252.0
0.154,253.0
0.154,254.0
0.154,255.0
0.154,256.0
0.154,257.0
0.154,258.0
0.154,259.0
0.154,260.0
0.154,261.0
0.155,262.0
0.155,263.0
0.155,264.0
0.155,265.0
0.155,266.0
0.155,267.0
0.155,268.0
0.155,269.0
0.155,270.0
0.155,271.0
0.155,272.0
0.156,273.0
0.156,274.0
0.156,275.0
0.157,276.0
0.157,277.0
0.157,278.0
0.157,279.0
0.157,280.0
0.157,281.0
0.158,282.0
0.158,283.0
0.158,284.0
0.158,285.0
0.158,286.0
0.158,287.0
0.158,288.0
0.159,289.0
0.159,290.0
0.159,291.0
0.159,292.0
0.159,293.0
0.159,294.0
0.159,295.0
0.159,296.0
0.159,297.0
0.159,298.0
0.16,299.0
0.16,300.0
0.16,301.0
0.16,302.0
0.16,303.0
0.16,304.0
0.16,305.0
0.16,306.0
0.16,307.0
0.16,308.0
0.16,309.0
0.16,310.0
0.16,311.0
0.161,312.0
0.161,313.0
0.161,314.0
0.161,315.0
0.161,316.0
0.161,317.0
0.161,318.0
0.161,319.0
0.161,320.0
0.162,321.0
0.162,322.0
0.162,323.0
0.163,324.0
0.163,325.0
0.163,326.0
0.163,327.0
0.163,328.0
0.164,329.0
0.164,330.0
0.164,331.0
0.165,332.0
0.165,333.0
0.165,334.0
0.165,335.0
0.166,336.0
0.166,337.0
0.166,338.0
0.166,339.0
0.166,340.0
0.166,341.0
0.166,342.0
0.16699999999999998,343.0
0.167,344.0
0.167,345.0
0.167,346.0
0.167,347.0
0.168,348.0
0.168,349.0
0.168,350.0
0.168,351.0
0.169,352.0
0.169,353.0
0.169,354.0
0.17,355.0
0.17,356.0
0.17,357.0
0.17,358.0
0.17,359.0
0.17,360.0
0.17,361.0
0.17,362.0
0.171,363.0
0.171,364.0
0.171,365.0
0.171,366.0
0.171,367.0
0.17200000000000001,368.0
0.17200000000000001,369.0
0.17200000000000001,370.0
0.173,371.0
0.173,372.0
0.173,373.0
0.17300000000000001,374.0
0.174,375.0
0.174,376.0
0.174,377.0
0.174,378.0
0.174,379.0
0.17400000000000002,380.0
0.175,381.0
0.17500000000000002,382.0
0.17500000000000002,383.0
0.176,384.0
0.176,385.0
0.177,386.0
0.177,387.0
0.178,388.0
0.178,389.0
0.178,390.0
0.179,391.0
0.179,392.0
0.179,393.0
0.179,394.0
0.18,395.0
0.18,396.0
0.18,397.0
0.181,398.0
0.181,399.0
0.181,400.0
0.182,401.0
0.182,402.0
0.183,403.0
0.183,404.0
0.183,405.0
0.185,406.0
0.185,407.0
0.186,408.0
0.186,409.0
0.187,410.0
0.187,411.0
0.187,412.0
0.188,413.0
0.189,414.0
0.19,415.0
0.19,416.0
0.191,417.0
0.191,418.0
0.192,419.0
0.192,420.0
0.192,421.0
0.193,422.0
0.193,423.0
0.196,424.0
0.196,425.0
0.197,426.0
0.197,427.0
0.19799999999999998,428.0
0.198,429.0
0.198,430.0
0.198,431.0
0.199,432.0
0.2,433.0
0.2,434.0
0.2,435.0
0.201,436.0
0.202,437.0
0.203,438.0
0.20400000000000001,439.0
0.207,440.0
0.207,441.0
0.209,442.0
0.21,443.0
0.212,444.0
0.214,445.0
0.214,446.0
0.215,447.0
0.217,448.0
0.217,449.0
0.217,450.0
0.217,451.0
0.218,452.0
0.219,453.0
0.219,454.0
0.21999999999999997,455.0
0.225,456.0
0.227,457.0
0.227,458.0
0.228,459.0
0.229,460.0
0.22999999999999998,461.0
0.23,462.0
0.231,463.0
0.231,464.0
0.232,465.0
0.232,466.0
0.23700000000000002,467.0
0.238,468.0
0.239,469.0
0.239,470.0
0.23900000000000002,471.0
0.24,472.0
0.24,473.0
0.24000000000000002,474.0
0.241,475.0
0.24200000000000002,476.0
0.244,477.0
0.246,478.0
0.249,479.0
0.249,480.0
0.249,481.0
0.253,482.0
0.253,483.0
0.253,484.0
0.254,485.0
0.254,486.0
0.255,487.0
0.257,488.0
0.258,489.0
0.26,490.0
0.26,491.0
0.26,492.0
0.263,493.0
0.264,494.0
0.264,495.0
0.265,496.0
0.266,497.0
0.268,498.0
0.268,499.0
0.271,500.0
0.273,501.0
0.273,502.0
0.274,503.0
0.275,504.0
0.276,505.0
0.278,506.0
0.279,507.0
0.28,508.0
0.281,509.0
0.28400000000000003,510.0
0.285,511.0
0.287,512.0
0.289,513.0
0.28900000000000003,514.0
0.29,515.0
0.29100000000000004,516.0
0.293,517.0
0.294,518.0
0.295,519.0
0.295,520.0
0.296,521.0
0.298,522.0
0.299,523.0
0.301,524.0
0.305,525.0
0.306,526.0
0.307,527.0
0.309,528.0
0.31,529.0
0.31,530.0
0.311,531.0
0.31100000000000005,532.0
0.314,533.0
0.318,534.0
0.31999999999999995,535.0
0.32,536.0
0.323,537.0
0.324,538.0
0.325,539.0
0.328,540.0
0.331,541.0
0.331,542.0
0.33199999999999996,543.0
0.336,544.0
0.337,545.0
0.33799999999999997,546.0
0.341,547.0
0.341,548.0
0.34199999999999997,549.0
0.342,550.0
0.342,551.0
0.345,552.0
0.346,553.0
0.34700000000000003,554.0
0.349,555.0
0.349,556.0
0.349,557.0
0.353,558.0
0.353,559.0
0.356,560.0
0.356,561.0
0.356,562.0
0.358,563.0
0.35800000000000004,564.0
0.359,565.0
0.36,566.0
0.362,567.0
0.363,568.0
0.364,569.0
0.365,570.0
0.366,571.0
0.366,572.0
0.367,573.0
0.368,574.0
0.369,575.0
0.37,576.0
0.371,577.0
0.372,578.0
0.373,579.0
0.374,580.0
0.374,581.0
0.375,582.0
0.375,583.0
0.376,584.0
0.376,585.0
0.377,586.0
0.378,587.0
0.378,588.0
0.379,589.0
0.379,590.0
0.382,591.0
0.385,592.0
0.385,593.0
0.387,594.0
0.39,595.0
0.39,596.0
0.39,597.0
0.391,598.0
0.392,599.0
0.395,600.0
0.398,601.0
0.399,602.0
0.399,603.0
0.39999999999999997,604.0
0.4,605.0
0.401,606.0
0.402,607.0
0.402,608.0
0.403,609.0
0.404,610.0
0.405,611.0
0.408,612.0
0.40800000000000003,613.0
0.411,614.0
0.413,615.0
0.41600000000000004,616.0
0.418,617.0
0.42100000000000004,618.0
0.424,619.0
0.425,620.0
0.42500000000000004,621.0
0.427,622.0
0.42800000000000005,623.0
0.43100000000000005,624.0
0.432,625.0
0.434,626.0
0.436,627.0
0.43600000000000005,628.0
0.438,629.0
0.439,630.0
0.442,631.0
0.444,632.0
0.449,633.0
0.451,634.0
0.451,635.0
0.452,636.0
0.455,637.0
0.456,638.0
0.459,639.0
0.46,640.0
0.462,641.0
0.46399999999999997,642.0
0.464,643.0
0.465,644.0
0.46900000000000003,645.0
0.47,646.0
0.471,647.0
0.472,648.0
0.472,649.0
0.477,650.0
0.477,651.0
0.478,652.0
0.478,653.0
0.479,654.0
0.483,655.0
0.485,656.0
0.48700000000000004,657.0
0.491,658.0
0.494,659.0
0.497,660.0
0.499,661.0
0.499,662.0
0.5,663.0
0.501,664.0
0.503,665.0
0.504,666.0
0.509,667.0
0.511,668.0
0.516,669.0
0.52,670.0
0.522,671.0
0.525,672.0
0.526,673.0
0.527,674.0
0.529,675.0
0.532,676.0
0.534,677.0
0.535,678.0
0.538,679.0
0.542,680.0
0.542,681.0
0.545,682.0
0.548,683.0
0.5509999999999999,684.0
0.556,685.0
0.556,686.0
0.558,687.0
0.561,688.0
0.562,689.0
0.5630000000000001,690.0
0.5630000000000001,691.0
0.5650000000000001,692.0
0.566,693.0
0.567,694.0
0.5680000000000001,695.0
0.5730000000000001,696.0
0.5750000000000001,697.0
0.581,698.0
0.581,699.0
0.5810000000000001,700.0
0.5810000000000001,701.0
0.585,702.0
0.5920000000000001,703.0
0.593,704.0
0.5950000000000001,705.0
0.596,706.0
0.598,707.0
0.5990000000000001,708.0
0.601,709.0
0.603,710.0
0.604,711.0
0.605,712.0
0.605,713.0
0.606,714.0
0.618,715.0
0.621,716.0
0.621,717.0
0.622,718.0
0.623,719.0
0.623,720.0
0.63,721.0
0.635,722.0
0.636,723.0
0.637,724.0
0.6399999999999999,725.0
0.64,726.0
0.646,727.0
0.649,728.0
0.65,729.0
0.654,730.0
0.659,731.0
0.66,732.0
0.664,733.0
0.666,734.0
0.667,735.0
0.669,736.0
0.67,737.0
0.6759999999999999,738.0
0.6799999999999999,739.0
0.6829999999999999,740.0
0.6890000000000001,741.0
0.692,742.0
0.692,743.0
0.696,744.0
0.697,745.0
0.698,746.0
0.7030000000000001,747.0
0.708,748.0
0.71,749.0
0.711,750.0
0.711,751.0
0.712,752.0
0.7120000000000001,753.0
0.725,754.0
0.7290000000000001,755.0
0.737,756.0
0.738,757.0
0.742,758.0
0.742,759.0
0.759,760.0
0.769,761.0
0.771,762.0
0.773,763.0
0.781,764.0
0.782,765.0
0.794,766.0
0.798,767.0
0.806,768.0
0.807,769.0
0.8220000000000001,770.0
0.831,771.0
0.833,772.0
0.846,773.0
0.851,774.0
0.86,775.0
0.872,776.0
0.877,777.0
0.886,778.0
0.89,779.0
0.909,780.0
0.9099999999999999,781.0
0.9179999999999999,782.0
0.9179999999999999,783.0
0.921,784.0
0.9319999999999999,785.0
0.9400000000000001,786.0
0.954,787.0
0.955,788.0
0.96,789.0
0.964,790.0
0.97,791.0
0.98,792.0
0.985,793.0
0.9900000000000001,794.0
0.996,795.0
0.998,796.0
1.01,797.0
1.015,798.0
1.017,799.0
1.023,800.0
1.03,801.0
1.031,802.0
1.046,803.0
1.059,804.0
1.073,805.0
1.0819999999999999,806.0
1.086,807.0
1.097,808.0
1.111,809.0
1.117,810.0
1.119,811.0
1.126,812.0
1.129,813.0
1.144,814.0
1.16,815.0
1.161,816.0
1.1649999999999998,817.0
1.1740000000000002,818.0
1.19,819.0
1.239,820.0
1.244,821.0
1.287,822.0
1.291,823.0
1.294,824.0
1.297,825.0
1.3010000000000002,826.0
1.302,827.0
1.3039999999999998,828.0
1.304,829.0
1.3319999999999999,830.0
1.334,831.0
1.3499999999999999,832.0
1.3639999999999999,833.0
1.365,834.0
1.418,835.0
1.4280000000000002,836.0
1.457,837.0
1.4789999999999999,838.0
1.487,839.0
1.4969999999999999,840.0
1.5270000000000001,841.0
1.529,842.0
1.556,843.0
1.556,844.0
1.557,845.0
1.565,846.0
1.5750000000000002,847.0
1.577,848.0
1.5879999999999999,849.0
1.6039999999999999,850.0
1.6360000000000001,851.0
1.6360000000000001,852.0
1.647,853.0
1.657,854.0
1.6769999999999998,855.0
1.69,856.0
1.726,857.0
1.73,858.0
1.7449999999999999,859.0
1.757,860.0
1.779,861.0
1.792,862.0
1.797,863.0
1.8050000000000002,864.0
1.8219999999999998,865.0
1.835,866.0
1.858,867.0
1.873,868.0
1.8900000000000001,869.0
1.896,870.0
1.911,871.0
1.917,872.0
1.9180000000000001,873.0
1.923,874.0
1.936,875.0
1.9480000000000002,876.0
1.95,877.0
1.9609999999999999,878.0
1.9669999999999999,879.0
1.984,880.0
1.993,881.0
2.014,882.0
2.027,883.0
2.028,884.0
2.029,885.0
2.029,886.0
2.0380000000000003,887.0
2.0469999999999997,888.0
2.056,889.0
2.056,890.0
2.078,891.0
2.0780000000000003,892.0
2.0829999999999997,893.0
2.087,894.0
2.095,895.0
2.097,896.0
2.1,897.0
2.13,898.0
2.131,899.0
2.133,900.0
2.143,901.0
2.158,902.0
2.171,903.0
2.187,904.0
2.189,905.0
2.203,906.0
2.212,907.0
2.215,908.0
2.252,909.0
2.2590000000000003,910.0
2.263,911.0
2.265,912.0
2.269,913.0
2.3440000000000003,914.0
2.35,915.0
2.3569999999999998,916.0
2.402,917.0
2.402,918.0
2.42,919.0
2.4549999999999996,920.0
2.49,921.0
2.512,922.0
2.5410000000000004,923.0
2.5509999999999997,924.0
2.627,925.0
2.6870000000000003,926.0
2.705,927.0
2.714,928.0
2.763,929.0
2.871,930.0
2.92,931.0
2.981,932.0
3.005,933.0
3.07,934.0
3.097,935.0
3.124,936.0
3.2680000000000002,937.0
3.289,938.0
3.308,939.0
3.363,940.0
3.403,941.0
3.43,942.0
3.523,943.0
3.55,944.0
3.606,945.0
3.6060000000000003,946.0
3.63,947.0
3.642,948.0
3.752,949.0
3.815,950.0
3.82,951.0
3.857,952.0
3.9810000000000003,953.0
4.069999999999999,954.0
4.188,955.0
4.24,956.0
4.247999999999999,957.0
4.268,958.0
4.324,959.0
4.346,960.0
4.353,961.0
4.4190000000000005,962.0
4.4879999999999995,963.0
4.59,964.0
4.603,965.0
4.664,966.0
4.8790000000000004,967.0
4.9959999999999996,968.0
5.082,969.0
5.093,970.0
5.096,971.0
5.25,972.0
5.254,973.0
5.297,974.0
5.497,975.0
5.566,976.0
5.615,977.0
5.657,978.0
5.672000000000001,979.0
5.7540000000000004,980.0
5.869,981.0
5.949,982.0
6.042,983.0
6.163,984.0
6.218,985.0
6.311,986.0
6.3149999999999995,987.0
6.396000000000001,988.0
6.42,989.0
6.513,990.0
6.62,991.0
6.713,992.0
6.785,993.0
6.802,994.0
6.939,995.0
7.0040000000000004,996.0
7.064,997.0
7.25,998.0
7.437,999.0
7.502,1000.0
7.649,1001.0
7.6579999999999995,1002.0
7.671,1003.0
7.689,1004.0
7.7669999999999995,1005.0
7.854,1006.0
7.909999999999999,1007.0
8.087,1008.0
8.158,1009.0
8.514000000000001,1010.0
8.927,1011.0
9.271,1012.0
9.328,1013.0
9.389,1014.0
9.646,1015.0
9.777,1016.0
10.176,1017.0
10.325999999999999,1018.0
10.341000000000001,1019.0
10.583,1020.0
10.658999999999999,1021.0
10.776000000000002,1022.0
10.812999999999999,1023.0
11.201,1024.0
11.209,1025.0
11.398,1026.0
11.804,1027.0
11.978,1028.0
12.315,1029.0
13.232000000000001,1030.0
13.434,1031.0
14.475,1032.0
14.707,1033.0
14.908999999999999,1034.0
16.488,1035.0
17.020999999999997,1036.0
18.484,1037.0
19.695,1038.0
19.788,1039.0
20.761,1040.0
22.392,1041.0
23.767,1042.0
23.987,1043.0
24.713,1044.0
26.756,1045.0
28.011000000000003,1046.0
30.251,1047.0
37.328,1048.0
39.38,1049.0
39.825,1050.0
40.612,1051.0
41.306000000000004,1052.0
46.393,1053.0
49.774,1054.0
60.827,1055.0
62.471,1056.0
64.896,1057.0
66.991,1058.0
71.006,1059.0
79.331,1060.0
81.376,1061.0
87.03699999999999,1062.0
90.568,1063.0
97.333,1064.0
98.741,1065.0
102.10900000000001,1066.0
108.618,1067.0
116.48400000000001,1068.0
116.822,1069.0
141.352,1070.0
154.29899999999998,1071.0
156.862,1072.0
169.407,1073.0
169.89600000000002,1074.0
170.331,1075.0
196.75500000000002,1076.0
203.963,1077.0
211.874,1078.0
223.079,1079.0
233.99,1080.0
267.978,1081.0
272.80800000000005,1082.0
317.126,1083.0
338.918,1084.0
349.676,1085.0
365.53,1086.0
366.589,1087.0
395.931,1088.0
439.007,1089.0
459.731,1090.0
604.16,1091.0
625.401,1092.0
625.653,1093.0
671.826,1094.0
682.671,1095.0
850.445,1096.0
1104.08,1097.0
1167.6509999999998,1098.0
14109.417,1098.0


==> computational_experiments/data/opf/ma27.csv <==
solve_time,num_problems_solved
0.062188492,1.0
0.064767415,2.0
0.065697113,3.0
0.06771887,4.0
0.069452696,5.0
0.07081406,6.0
0.073160639,7.0
0.074923054,8.0
0.074951061,9.0
0.075723989,10.0
0.076033806,11.0
0.076508817,12.0
0.07774325,13.0
0.078296085,14.0
0.078799507,15.0
0.079498554,16.0
0.079547054,17.0
0.082429194,18.0
0.083324393,19.0
0.084526701,20.0
0.084791377,21.0
0.084953439,22.0
0.085245067,23.0
0.08529219,24.0
0.086174487,25.0
0.086768329,26.0
0.089597364,27.0
0.089961572,28.0
0.091730769,29.0
0.095724684,30.0
0.096022175,31.0
0.096046285,32.0
0.098967972,33.0
0.099076022,34.0
0.100139702,35.0
0.101045883,36.0
0.101435534,37.0
0.101488687,38.0
0.101525751,39.0
0.101560643,40.0
0.102185129,41.0
0.10220127,42.0
0.104429023,43.0
0.105079894,44.0
0.105124752,45.0
0.105283217,46.0
0.105428914,47.0
0.106927787,48.0
0.116053494,49.0
0.118449839,50.0
0.118450774,51.0
0.118741257,52.0
0.118960142,53.0
0.121125637,54.0
0.121589794,55.0
0.121590205,56.0
0.121754711,57.0
0.124152722,58.0
0.125314061,59.0
0.125559582,60.0
0.127054865,61.0
0.127160543,62.0
0.127196028,63.0
0.128797512,64.0
0.129601371,65.0
0.131824743,66.0
0.132520812,67.0
0.135314576,68.0
0.136590414,69.0
0.137560088,70.0
0.137700886,71.0
0.137922285,72.0
0.140113861,73.0
0.144782662,74.0
0.147788822,75.0
0.15109836,76.0
0.155784828,77.0
0.155874284,78.0
0.15810234,79.0
0.16008825,80.0
0.161622894,81.0
0.167985967,82.0
0.168525747,83.0
0.171448204,84.0
0.171617624,85.0
0.172811718,86.0
0.17425066,87.0
0.208062469,88.0
0.219735787,89.0
0.223563481,90.0
0.227581033,91.0
0.229642248,92.0
0.239283573,93.0
0.240092156,94.0
0.242242405,95.0
0.242386012,96.0
0.249513478,97.0
0.253121776,98.0
0.256309416,99.0
0.256748666,100.0
0.259802766,101.0
0.260502433,102.0
0.28800488,103.0
0.293811959,104.0
0.302677171,105.0
0.312980592,106.0
0.328472129,107.0
0.333117355,108.0
0.344555194,109.0
0.354089872,110.0
0.37057564,111.0
0.375578963,112.0
0.376433354,113.0
0.382486209,114.0
0.391602174,115.0
0.392066347,116.0
0.39713179,117.0
0.402515443,118.0
0.406807636,119.0
0.432934566,120.0
0.448393632,121.0
0.454700825,122.0
0.457847519,123.0
0.466803485,124.0
0.491801479,125.0
0.544783533,126.0
0.551998608,127.0
0.591707758,128.0
0.619101884,129.0
0.621814257,130.0
0.622035201,131.0
0.628080918,132.0
0.628965025,133.0
0.645593301,134.0
0.647244655,135.0
0.661144272,136.0
0.697025581,137.0
0.699215218,138.0
0.70446733,139.0
0.75067393,140.0
0.771154922,141.0
0.78954932,142.0
0.866792606,143.0
0.876148446,144.0
0.950853668,145.0
1.025509439,146.0
1.046070951,147.0
1.072172148,148.0
1.200243811,149.0
1.201150327,150.0
1.221047493,151.0
1.222215442,152.0
1.24156019,153.0
1.242332755,154.0
1.243322647,155.0
1.247405081,156.0
1.26219858,157.0
1.460748523,158.0
1.602441382,159.0
1.613434504,160.0
1.626840341,161.0
1.773076835,162.0
1.866694217,163.0
1.903713124,164.0
1.968009045,165.0
2.17837049,166.0
2.38847219,167.0
2.700553649,168.0
2.94141165,169.0
3.075423835,170.0
3.200921436,171.0
3.39069436,172.0
3.404996917,173.0
3.619536382,174.0
3.689309009,175.0
3.719068574,176.0
3.812441289,177.0
3.961043362,178.0
3.998605722,179.0
3.99998855,180.0
4.122721412,181.0
4.131648864,182.0
4.475765362,183.0
4.508302024,184.0
4.61810735,185.0
4.781808532,186.0
4.930972898,187.0
4.981625433,188.0
5.097834561,189.0
5.109359704,190.0
5.378878745,191.0
5.414995126,192.0
5.527991943,193.0
5.721315953,194.0
5.779224703,195.0
5.818730875,196.0
5.856367458,197.0
5.859072452,198.0
5.90822343,199.0
5.912689559,200.0
5.923866517,201.0
5.96835034,202.0
6.294334773,203.0
6.335640093,204.0
6.587234797,205.0
6.66632724,206.0
6.668860036,207.0
6.717802647,208.0
6.815556666,209.0
6.917536112,210.0
7.308432073,211.0
7.508813864,212.0
7.624861114,213.0
7.677584108,214.0
7.761587894,215.0
7.824425255,216.0
7.951136679,217.0
8.003267356,218.0
8.018048938,219.0
8.069522262,220.0
8.090536579,221.0
8.172745491,222.0
8.342857111,223.0
8.367760278,224.0
8.383130489,225.0
8.477245745,226.0
8.538244316,227.0
8.590885111,228.0
8.680987324,229.0
8.681174059,230.0
8.701396612,231.0
8.952200943,232.0
8.965199581,233.0
9.009471464,234.0
9.229623701,235.0
9.238691431,236.0
9.258208115,237.0
9.366229039,238.0
9.38584121,239.0
9.438395594,240.0
9.5364598,241.0
9.617622989,242.0
10.007595217,243.0
10.03836851,244.0
10.060341278,245.0
10.160107394,246.0
10.29128216,247.0
10.336877474,248.0
10.354839593,249.0
10.649391205,250.0
10.749545116,251.0
10.941720916,252.0
11.026364503,253.0
11.095394688,254.0
11.548311194,255.0
11.775951005,256.0
11.843195939,257.0
11.88517474,258.0
11.889481134,259.0
11.983168555,260.0
12.128344689,261.0
12.248120176,262.0
12.39680309,263.0
12.581828584,264.0
12.612515173,265.0
12.848781914,266.0
12.872168053,267.0
13.011724845,268.0
13.090613406,269.0
13.147656482,270.0
13.261973989,271.0
13.331746114,272.0
13.53933684,273.0
13.692353834,274.0
13.826771414,275.0
13.881869673,276.0
14.068728295,277.0
14.079938489,278.0
14.101333621,279.0
14.122146779,280.0
14.368547539,281.0
14.821026416,282.0
14.948672394,283.0
14.953184991,284.0
15.003725011,285.0
15.033166239,286.0
15.052099077,287.0
15.055868936,288.0
15.204052026,289.0
15.301768607,290.0
15.662077765,291.0
16.450466406,292.0
16.450564979,293.0
16.559659456,294.0
17.056924515,295.0
17.345103087,296.0
17.373009366,297.0
17.621729834,298.0
17.762731135,299.0
17.99815555,300.0
18.102404736,301.0
18.140789578,302.0
18.360032156,303.0
18.392693486,304.0
18.422219683,305.0
18.523381335,306.0
18.623347297,307.0
18.727533513,308.0
18.897357331,309.0
19.479487623,310.0
19.701826728,311.0
20.061380346,312.0
20.141113582,313.0
20.29795066,314.0
20.429787522,315.0
20.508002939,316.0
21.251178078,317.0
21.798209841,318.0
24.671899247,319.0
25.374644409,320.0
26.068441686,321.0
28.706954436,322.0
29.094203757,323.0
29.114265632,324.0
29.520736338,325.0
29.752980655,326.0
30.582119282,327.0
30.730913398,328.0
31.027136872,329.0
31.28916905,330.0
31.676334301,331.0
32.244999283,332.0
32.49829689,333.0
32.605255103,334.0
33.25983676,335.0
33.412296414,336.0
35.327010381,337.0
39.89209571,338.0
41.486700899,339.0
43.192575481,340.0
43.513294417,341.0
43.666673405,342.0
44.046407396,343.0
44.193446651,344.0
45.193882583,345.0
45.303163229,346.0
47.83420582,347.0
49.312392361,348.0
50.65127738,349.0
50.758035295,350.0
51.154753368,351.0
51.298085381,352.0
51.352763221,353.0
52.595981681,354.0
53.976521176,355.0
60.952357117,356.0
61.721652471,357.0
63.418943852,358.0
63.65674613,359.0
64.213641011,360.0
67.566619454,361.0
67.856948353,362.0
68.492226649,363.0
68.921278978,364.0
69.758500965,365.0
70.235384539,366.0
72.959919713,367.0
73.284154476,368.0
75.884959167,369.0
76.774260349,370.0
77.925277765,371.0
78.031983439,372.0
79.527143461,373.0
82.793374623,374.0
82.837565184,375.0
86.16703771,376.0
86.537300116,377.0
88.065508582,378.0
88.467444776,379.0
88.933085208,380.0
89.707110905,381.0
94.867403902,382.0
102.439340983,383.0
105.56667431,384.0
117.124537211,385.0
118.050997468,386.0
126.072776174,387.0
128.893574805,388.0
135.924424735,389.0
141.771958736,390.0
147.117578841,391.0
152.351520954,392.0
180.004960309,393.0
259.675341034,394.0
1320.731163246,395.0
9488.268043835,395.0


==> computational_experiments/data/opf/ma57.csv <==
solve_time,num_problems_solved
0.063164737,1.0
0.066330449,2.0
0.067737888,3.0
0.069582501,4.0
0.070102133,5.0
0.071062937,6.0
0.07736128,7.0
0.078329259,8.0
0.079034863,9.0
0.08022924,10.0
0.080428549,11.0
0.08102719,12.0
0.081273975,13.0
0.082056142,14.0
0.083010902,15.0
0.083082095,16.0
0.08403342,17.0
0.084170183,18.0
0.084627687,19.0
0.08470562,20.0
0.085454829,21.0
0.086381037,22.0
0.091393238,23.0
0.095680212,24.0
0.099437001,25.0
0.100749015,26.0
0.10103207,27.0
0.102233193,28.0
0.102870238,29.0
0.103511131,30.0
0.104082095,31.0
0.10441792,32.0
0.105113468,33.0
0.105148999,34.0
0.106275493,35.0
0.106740422,36.0
0.106776037,37.0
0.107345452,38.0
0.108903579,39.0
0.109619874,40.0
0.112904462,41.0
0.116097992,42.0
0.11705037,43.0
0.11751381,44.0
0.119776683,45.0
0.120991288,46.0
0.120997625,47.0
0.121156277,48.0
0.122890725,49.0
0.125184913,50.0
0.126055204,51.0
0.126762103,52.0
0.128747928,53.0
0.129575757,54.0
0.132781318,55.0
0.134146823,56.0
0.136267767,57.0
0.136316861,58.0
0.140721274,59.0
0.141343475,60.0
0.141368296,61.0
0.142949567,62.0
0.145405812,63.0
0.145480274,64.0
0.145811968,65.0
0.148961727,66.0
0.149014048,67.0
0.154455732,68.0
0.155693186,69.0
0.161740748,70.0
0.162938107,71.0
0.16454905,72.0
0.165038821,73.0
0.168512168,74.0
0.170817865,75.0
0.171072427,76.0
0.171126538,77.0
0.173121597,78.0
0.175667665,79.0
0.18130537,80.0
0.189380328,81.0
0.190371355,82.0
0.196503465,83.0
0.201980139,84.0
0.20368663,85.0
0.206093991,86.0
0.206592389,87.0
0.224133724,88.0
0.256735262,89.0
0.261751409,90.0
0.267138847,91.0
0.277705867,92.0
0.283794859,93.0
0.289982987,94.0
0.293578887,95.0
0.294928372,96.0
0.297480188,97.0
0.303629133,98.0
0.304145874,99.0
0.309325663,100.0
0.314226594,101.0
0.322546545,102.0
0.322872516,103.0
0.329586103,104.0
0.345088603,105.0
0.359245638,106.0
0.36237238,107.0
0.363057792,108.0
0.376580661,109.0
0.396641397,110.0
0.419035804,111.0
0.421927982,112.0
0.446246449,113.0
0.448661606,114.0
0.45038442,115.0
0.451209585,116.0
0.459400139,117.0
0.464286741,118.0
0.46782266,119.0
0.491536553,120.0
0.49300754,121.0
0.514507484,122.0
0.517542159,123.0
0.522946906,124.0
0.553745818,125.0
0.61382484,126.0
0.616442656,127.0
0.676599371,128.0
0.683518663,129.0
0.701407992,130.0
0.71641993,131.0
0.716579295,132.0
0.728659896,133.0
0.730159223,134.0
0.752256049,135.0
0.755784644,136.0
0.783200592,137.0
0.788344534,138.0
0.78935569,139.0
0.838700009,140.0
0.884716382,141.0
0.894032994,142.0
0.999951466,143.0
1.001761791,144.0
1.014374301,145.0
1.181537148,146.0
1.187174509,147.0
1.189129321,148.0
1.273252273,149.0
1.28802076,150.0
1.345171709,151.0
1.346129245,152.0
1.372874693,153.0
1.399583248,154.0
1.406343684,155.0
1.543249802,156.0
1.545794284,157.0
1.654096888,158.0
1.767502007,159.0
1.782285881,160.0
1.989615408,161.0
2.017869164,162.0
2.069447889,163.0
2.149736414,164.0
2.195626291,165.0
2.546460285,166.0
2.653124924,167.0
3.028971417,168.0
3.311173309,169.0
3.603506007,170.0
3.901564434,171.0
4.025727757,172.0
4.043165902,173.0
4.054371457,174.0
4.228149803,175.0
4.273813639,176.0
4.427016268,177.0
4.438904068,178.0
4.645642199,179.0
4.658822224,180.0
4.734152375,181.0
4.790798315,182.0
5.007109383,183.0
5.120868325,184.0
5.272122748,185.0
5.296295416,186.0
5.523742681,187.0
5.582795971,188.0
5.758215523,189.0
5.90822908,190.0
5.983826308,191.0
5.993068761,192.0
6.350606907,193.0
6.374763696,194.0
6.410695313,195.0
6.461069789,196.0
6.523789408,197.0
6.672484965,198.0
6.689670458,199.0
6.816815969,200.0
6.83311996,201.0
6.881055761,202.0
6.896386835,203.0
7.166630831,204.0
7.49954785,205.0
7.519243819,206.0
7.887449857,207.0
7.979420309,208.0
8.002069765,209.0
8.112634439,210.0
8.289893371,211.0
8.347192604,212.0
8.543676189,213.0
8.63107346,214.0
8.637369119,215.0
8.768777835,216.0
8.788574326,217.0
8.814697064,218.0
9.151366899,219.0
9.52079753,220.0
9.613312189,221.0
9.630800114,222.0
9.653643188,223.0
9.719135456,224.0
9.866123258,225.0
9.917814127,226.0
9.931879179,227.0
9.994732918,228.0
10.046407765,229.0
10.136948456,230.0
10.216828379,231.0
10.257495412,232.0
10.352264184,233.0
10.361842742,234.0
10.380697291,235.0
10.621942515,236.0
10.673158692,237.0
10.853841003,238.0
10.899773308,239.0
10.908859014,240.0
11.142071232,241.0
11.374658189,242.0
11.649133192,243.0
11.757289885,244.0
11.771191677,245.0
11.855961366,246.0
12.14199815,247.0
12.155896968,248.0
12.296295548,249.0
12.487991626,250.0
12.528557047,251.0
12.69377089,252.0
12.748294897,253.0
13.209494552,254.0
13.232740891,255.0
13.245358106,256.0
13.35549374,257.0
13.356384121,258.0
13.412522567,259.0
13.670725141,260.0
13.762608621,261.0
13.802455327,262.0
14.217226984,263.0
14.234039486,264.0
14.36267408,265.0
14.380305996,266.0
14.429446602,267.0
14.588534728,268.0
14.700960834,269.0
14.785637595,270.0
14.788477645,271.0
14.976243207,272.0
14.999420543,273.0
15.23363013,274.0
15.253357778,275.0
15.338516209,276.0
15.458464445,277.0
15.516865615,278.0
15.527733219,279.0
15.568837463,280.0
15.575312811,281.0
15.726952763,282.0
16.150689386,283.0
16.35736073,284.0
16.778722372,285.0
16.856629262,286.0
16.997409223,287.0
17.061972933,288.0
17.192760077,289.0
17.208606786,290.0
17.42901905,291.0
17.826542088,292.0
17.911706305,293.0
18.007293138,294.0
18.206711017,295.0
18.859326798,296.0
19.084445915,297.0
19.720849184,298.0
19.836054558,299.0
19.897015516,300.0
20.22686241,301.0
20.404489409,302.0
20.638323367,303.0
20.708295125,304.0
20.708819796,305.0
20.918312147,306.0
21.005722563,307.0
21.199245801,308.0
21.412835113,309.0
21.804218314,310.0
21.953917566,311.0
22.519118739,312.0
22.592969885,313.0
22.931703244,314.0
23.140544849,315.0
24.880307822,316.0
25.58010174,317.0
26.482768849,318.0
29.006113921,319.0
30.333582338,320.0
30.422632183,321.0
33.022395261,322.0
33.629018156,323.0
34.895801325,324.0
35.523338581,325.0
35.634434402,326.0
35.78714886,327.0
36.886427724,328.0
36.988117535,329.0
37.737107197,330.0
38.149784173,331.0
38.913459997,332.0
38.997089187,333.0
40.034563296,334.0
41.227079559,335.0
42.158580539,336.0
44.068177327,337.0
45.822340064,338.0
48.349758379,339.0
48.800444441,340.0
49.172778887,341.0
49.374012094,342.0
49.602562359,343.0
50.865047402,344.0
54.378116282,345.0
55.228452334,346.0
55.264865417,347.0
56.962343082,348.0
57.736570927,349.0
58.318484429,350.0
58.68783498,351.0
59.066475669,352.0
59.814638227,353.0
63.352652151,354.0
63.624113216,355.0
67.057337562,356.0
67.170208635,357.0
73.729158045,358.0
75.466707846,359.0
75.700515883,360.0
76.550673975,361.0
77.223759229,362.0
78.772366867,363.0
78.784471181,364.0
80.484193017,365.0
83.285958063,366.0
83.713035968,367.0
84.268028013,368.0
84.635900104,369.0
85.592547946,370.0
87.649470132,371.0
87.813564717,372.0
93.337182696,373.0
93.971143669,374.0
95.249247087,375.0
95.473035956,376.0
96.267373726,377.0
97.007383032,378.0
101.803493683,379.0
102.108123575,380.0
105.126150324,381.0
105.342067886,382.0
106.882076782,383.0
118.740986642,384.0
133.607979272,385.0
133.934494167,386.0
136.873851946,387.0
149.61275272,388.0
156.912429578,389.0
165.326631427,390.0
169.159423859,391.0
184.226457872,392.0
202.95274283,393.0
289.060104932,394.0
1417.568067924,395.0
9488.268043835,395.0


==> computational_experiments/data/opf/ma77.csv <==
solve_time,num_problems_solved
0.098689752,1.0
0.099000774,2.0
0.103046296,3.0
0.103108239,4.0
0.105365436,5.0
0.108165848,6.0
0.10966662,7.0
0.110200105,8.0
0.113035576,9.0
0.114266931,10.0
0.114685268,11.0
0.115098986,12.0
0.115300514,13.0
0.116086441,14.0
0.119002701,15.0
0.121755052,16.0
0.126196276,17.0
0.127012833,18.0
0.127742894,19.0
0.127784231,20.0
0.127936665,21.0
0.130539781,22.0
0.133575094,23.0
0.141270287,24.0
0.145374662,25.0
0.146328494,26.0
0.150078513,27.0
0.153189389,28.0
0.156898353,29.0
0.158320429,30.0
0.158633637,31.0
0.162430089,32.0
0.170051641,33.0
0.170574808,34.0
0.171379462,35.0
0.174670259,36.0
0.17782221,37.0
0.179418768,38.0
0.180432496,39.0
0.1829158,40.0
0.182927944,41.0
0.184735597,42.0
0.185753749,43.0
0.18836364,44.0
0.190037147,45.0
0.19257462,46.0
0.195055459,47.0
0.195305474,48.0
0.195941068,49.0
0.196731271,50.0
0.196913596,51.0
0.197995514,52.0
0.198369277,53.0
0.201658658,54.0
0.207461571,55.0
0.212306612,56.0
0.21523424,57.0
0.219473026,58.0
0.226450385,59.0
0.231455481,60.0
0.233602847,61.0
0.242223485,62.0
0.254634184,63.0
0.282842252,64.0
0.288852751,65.0
0.298464749,66.0
0.303683288,67.0
0.305770731,68.0
0.311475312,69.0
0.330595847,70.0
0.331708949,71.0
0.333150056,72.0
0.333862125,73.0
0.337630871,74.0
0.349635038,75.0
0.353721073,76.0
0.354531458,77.0
0.386021323,78.0
0.397418484,79.0
0.409829316,80.0
0.423320105,81.0
0.453206807,82.0
0.462960725,83.0
0.465789953,84.0
0.484224285,85.0
0.491111457,86.0
0.495589346,87.0
0.496444916,88.0
0.506731827,89.0
0.513599997,90.0
0.534993836,91.0
0.542148161,92.0
0.544238845,93.0
0.600029891,94.0
0.603737983,95.0
0.619101038,96.0
0.629789713,97.0
0.659054816,98.0
0.662965852,99.0
0.699742447,100.0
0.723799089,101.0
0.769702072,102.0
0.797869716,103.0
0.798717879,104.0
0.805389767,105.0
0.812612918,106.0
0.813299342,107.0
0.827391852,108.0
0.831165272,109.0
0.857607232,110.0
0.859890594,111.0
0.860602329,112.0
0.89771932,113.0
0.904715583,114.0
0.92230435,115.0
1.027805825,116.0
1.042643315,117.0
1.146162202,118.0
1.15669851,119.0
1.267802391,120.0
1.328066325,121.0
1.397305654,122.0
1.399558174,123.0
1.402718811,124.0
1.424826063,125.0
1.440727313,126.0
1.465773946,127.0
1.486320195,128.0
1.615148704,129.0
1.798788817,130.0
1.802511863,131.0
1.889841699,132.0
1.893294322,133.0
1.923915368,134.0
2.005488772,135.0
2.178898918,136.0
2.201285063,137.0
2.229313377,138.0
2.243240977,139.0
2.33697448,140.0
2.383153322,141.0
2.394522091,142.0
2.401780114,143.0
2.551667044,144.0
2.557634488,145.0
2.613958926,146.0
2.66525904,147.0
2.786845131,148.0
2.952094295,149.0
3.208263099,150.0
3.230038689,151.0
3.872854732,152.0
4.352830274,153.0
4.511032763,154.0
4.623128176,155.0
4.858619637,156.0
4.861600033,157.0
5.569833803,158.0
5.747474113,159.0
5.772071197,160.0
6.036669997,161.0
6.259011191,162.0
6.272777193,163.0
6.278184433,164.0
6.330171528,165.0
6.490360185,166.0
6.789584074,167.0
6.947937562,168.0
7.100891459,169.0
7.163606393,170.0
7.369921878,171.0
8.182404342,172.0
8.455037542,173.0
8.855849022,174.0
9.169195206,175.0
9.471987271,176.0
9.940336569,177.0
10.125503586,178.0
10.137545029,179.0
10.427301497,180.0
12.240414289,181.0
12.620899211,182.0
12.914307847,183.0
13.844305996,184.0
14.07921025,185.0
14.396148894,186.0
14.538906104,187.0
14.900941277,188.0
15.054108424,189.0
15.60842187,190.0
15.648400995,191.0
16.087386976,192.0
16.148202252,193.0
16.30812628,194.0
16.772799848,195.0
16.797036019,196.0
16.853746038,197.0
16.979529811,198.0
17.345055291,199.0
17.442897651,200.0
17.507916243,201.0
18.039562725,202.0
18.340040399,203.0
18.354814182,204.0
18.555678225,205.0
18.617545727,206.0
18.846830068,207.0
18.913451633,208.0
18.927966514,209.0
18.981827927,210.0
19.195274831,211.0
19.225348873,212.0
19.505967371,213.0
19.542928523,214.0
19.804671817,215.0
20.413493573,216.0
21.113103314,217.0
21.392526561,218.0
21.509348696,219.0
22.230635533,220.0
22.426912166,221.0
22.517061207,222.0
23.25100796,223.0
23.25288738,224.0
23.32944193,225.0
23.649377874,226.0
23.7297314,227.0
23.982281157,228.0
24.274434708,229.0
24.411297475,230.0
24.72850582,231.0
24.977983878,232.0
25.606387392,233.0
26.07691222,234.0
26.340285345,235.0
26.619714208,236.0
26.679789849,237.0
26.781462313,238.0
26.958415069,239.0
27.281395439,240.0
27.436962779,241.0
27.450813592,242.0
27.548268118,243.0
27.947872335,244.0
28.971926286,245.0
29.545426207,246.0
29.596593072,247.0
29.620496783,248.0
30.056567481,249.0
30.356052687,250.0
30.369177336,251.0
30.828879555,252.0
30.886346513,253.0
31.483574443,254.0
31.8337494,255.0
31.940534309,256.0
32.21468917,257.0
32.234951664,258.0
32.34448787,259.0
32.485112342,260.0
32.523316357,261.0
32.793493032,262.0
32.905682721,263.0
32.968537291,264.0
33.377939575,265.0
33.782954775,266.0
34.186271591,267.0
35.179186696,268.0
35.228812869,269.0
35.446774761,270.0
35.585542201,271.0
37.21254044,272.0
38.282092303,273.0
38.446663537,274.0
38.691737479,275.0
41.50946681,276.0
41.576403383,277.0
42.40655447,278.0
42.592014366,279.0
43.895810756,280.0
44.009059547,281.0
44.385371483,282.0
44.662484338,283.0
45.238733518,284.0
46.513395938,285.0
48.821276035,286.0
48.865025051,287.0
49.776060154,288.0
49.905142183,289.0
50.033638774,290.0
50.480246198,291.0
50.726740752,292.0
51.745719306,293.0
51.807492754,294.0
52.702243696,295.0
53.362052375,296.0
53.855650639,297.0
55.083935007,298.0
55.581990841,299.0
56.386404026,300.0
57.308912006,301.0
59.94182646,302.0
60.167257437,303.0
62.205822773,304.0
64.773257349,305.0
65.32300105,306.0
65.850442222,307.0
65.920905186,308.0
67.283108746,309.0
67.507917658,310.0
69.577236449,311.0
69.607696146,312.0
69.927461745,313.0
70.071695898,314.0
75.031714863,315.0
75.721540249,316.0
75.958881097,317.0
77.335624873,318.0
78.105569949,319.0
78.745174138,320.0
79.275526428,321.0
80.907237023,322.0
100.784513711,323.0
101.775739272,324.0
103.554438102,325.0
105.731857569,326.0
109.552858048,327.0
109.560652313,328.0
110.268223414,329.0
110.549373102,330.0
110.956623861,331.0
111.691071467,332.0
112.260260321,333.0
115.637566619,334.0
120.429530126,335.0
120.96400853,336.0
127.023494479,337.0
128.014715126,338.0
128.532605232,339.0
130.994256509,340.0
131.070840298,341.0
133.314680378,342.0
133.964463651,343.0
136.134939931,344.0
136.299733909,345.0
139.443257876,346.0
143.815321465,347.0
147.043230233,348.0
152.672284674,349.0
152.730739344,350.0
153.765720946,351.0
160.303362061,352.0
162.372183948,353.0
166.883906779,354.0
172.395257329,355.0
177.848388899,356.0
179.634734401,357.0
181.087428973,358.0
186.051561968,359.0
186.871592862,360.0
198.352238466,361.0
199.396280169,362.0
206.12273503,363.0
206.257673934,364.0
226.097622096,365.0
226.098508744,366.0
231.221209552,367.0
236.687190668,368.0
239.565020207,369.0
241.807788647,370.0
244.198403695,371.0
251.709080634,372.0
292.532942632,373.0
324.210793862,374.0
325.933121456,375.0
343.517825692,376.0
359.936575846,377.0
365.843862231,378.0
380.087611361,379.0
385.398107782,380.0
393.810742598,381.0
430.551380001,382.0
464.287944029,383.0
465.203803976,384.0
536.656822908,385.0
538.034181648,386.0
566.614236763,387.0
599.383821228,388.0
607.084418092,389.0
639.165201428,390.0
658.818825188,391.0
673.624059099,392.0
787.607880751,393.0
1203.273994981,394.0
3644.12967008,395.0
9488.268043835,395.0


==> computational_experiments/data/opf/ma86.csv <==
solve_time,num_problems_solved
0.127949197,1.0
0.128079878,2.0
0.128337216,3.0
0.130200874,4.0
0.133656243,5.0
0.134594826,6.0
0.135028944,7.0
0.138787414,8.0
0.138951844,9.0
0.140188367,10.0
0.140423921,11.0
0.140831231,12.0
0.145440565,13.0
0.146074904,14.0
0.146781833,15.0
0.146984361,16.0
0.147407724,17.0
0.153672655,18.0
0.16032384,19.0
0.160968689,20.0
0.165633712,21.0
0.165743453,22.0
0.16756234,23.0
0.172954729,24.0
0.17686014,25.0
0.177781707,26.0
0.179939314,27.0
0.180637598,28.0
0.183566266,29.0
0.187956538,30.0
0.188832772,31.0
0.190574734,32.0
0.191252685,33.0
0.192356879,34.0
0.19243574,35.0
0.193537332,36.0
0.196274197,37.0
0.199040282,38.0
0.206311039,39.0
0.211459535,40.0
0.212818473,41.0
0.214009885,42.0
0.214242133,43.0
0.215298922,44.0
0.215899853,45.0
0.215975098,46.0
0.216573669,47.0
0.217114107,48.0
0.219445046,49.0
0.227466676,50.0
0.229011198,51.0
0.229445201,52.0
0.229958709,53.0
0.231961574,54.0
0.232722164,55.0
0.234797758,56.0
0.237129035,57.0
0.2404758,58.0
0.253536516,59.0
0.253699294,60.0
0.257762612,61.0
0.280610309,62.0
0.281357241,63.0
0.28387455,64.0
0.301252597,65.0
0.304842573,66.0
0.305835762,67.0
0.308177627,68.0
0.323041452,69.0
0.33662905,70.0
0.338467168,71.0
0.354382306,72.0
0.358658465,73.0
0.363222513,74.0
0.363315992,75.0
0.366045477,76.0
0.376958779,77.0
0.381861161,78.0
0.388318998,79.0
0.401194742,80.0
0.41101279,81.0
0.411243547,82.0
0.422226467,83.0
0.422702909,84.0
0.435301425,85.0
0.446796623,86.0
0.447111455,87.0
0.461273338,88.0
0.477270289,89.0
0.479666653,90.0
0.483390746,91.0
0.485293396,92.0
0.4956734,93.0
0.500429916,94.0
0.550025369,95.0
0.574245245,96.0
0.576256291,97.0
0.589975273,98.0
0.594075806,99.0
0.603885712,100.0
0.616647613,101.0
0.621416041,102.0
0.636802649,103.0
0.654556255,104.0
0.664032644,105.0
0.672265181,106.0
0.691382156,107.0
0.704697081,108.0
0.705524057,109.0
0.729630393,110.0
0.773157611,111.0
0.780525375,112.0
0.80066523,113.0
0.803915431,114.0
0.804896449,115.0
0.959782656,116.0
1.002616346,117.0
1.020738089,118.0
1.027202009,119.0
1.041511319,120.0
1.053590072,121.0
1.078234879,122.0
1.097067719,123.0
1.146523591,124.0
1.194322604,125.0
1.262833813,126.0
1.374834854,127.0
1.403432468,128.0
1.490862774,129.0
1.550060748,130.0
1.576517582,131.0
1.676289537,132.0
1.69710296,133.0
1.720592283,134.0
1.74213379,135.0
1.776799742,136.0
1.813576561,137.0
1.880375073,138.0
1.935163408,139.0
1.952002965,140.0
2.072904241,141.0
2.081897654,142.0
2.146113604,143.0
2.146690509,144.0
2.151534039,145.0
2.19817078,146.0
2.274205048,147.0
2.297093184,148.0
2.310687613,149.0
2.391292342,150.0
2.466476672,151.0
2.495293214,152.0
3.421288094,153.0
3.465521118,154.0
3.752624287,155.0
3.888839198,156.0
3.982928877,157.0
4.117189716,158.0
4.359836526,159.0
4.447072581,160.0
4.497372304,161.0
4.809823101,162.0
4.911747108,163.0
5.000201471,164.0
5.140388483,165.0
5.180539611,166.0
5.192493186,167.0
5.404575237,168.0
5.566332983,169.0
6.105001597,170.0
6.25500482,171.0
6.421281037,172.0
6.472920178,173.0
6.833809526,174.0
7.039184669,175.0
7.080013464,176.0
7.485444617,177.0
7.665670453,178.0
8.147787665,179.0
8.228108266,180.0
8.437103559,181.0
9.266696839,182.0
9.526907116,183.0
9.624358685,184.0
9.957964335,185.0
10.081777526,186.0
10.677162971,187.0
10.716527924,188.0
10.902566198,189.0
11.060113825,190.0
11.224069589,191.0
11.668030221,192.0
11.863809572,193.0
12.031406008,194.0
12.061251075,195.0
12.065758035,196.0
12.481151703,197.0
12.509522843,198.0
12.602759906,199.0
12.659681679,200.0
12.767400406,201.0
12.830397702,202.0
12.84285969,203.0
13.147021938,204.0
13.28414461,205.0
13.284696803,206.0
13.611976251,207.0
13.678909725,208.0
13.876115262,209.0
14.124903393,210.0
14.175284825,211.0
14.24521238,212.0
14.597497258,213.0
14.715736358,214.0
14.906744978,215.0
14.912338181,216.0
15.152711701,217.0
15.605100748,218.0
15.613667239,219.0
15.626335993,220.0
15.723503798,221.0
16.052616014,222.0
16.28854143,223.0
16.3175323,224.0
16.651789942,225.0
16.833991256,226.0
16.930160216,227.0
17.387296233,228.0
17.866422383,229.0
17.909120484,230.0
17.951039802,231.0
17.97068909,232.0
18.135019146,233.0
18.407824931,234.0
18.564043931,235.0
18.81366434,236.0
18.923214419,237.0
18.991733833,238.0
19.203502131,239.0
19.391506951,240.0
19.770148305,241.0
19.782496886,242.0
20.052422955,243.0
20.054252426,244.0
20.214126828,245.0
20.23961899,246.0
20.606587576,247.0
20.650788671,248.0
20.705983055,249.0
20.847713724,250.0
21.550651658,251.0
21.899869691,252.0
21.912363757,253.0
22.215884932,254.0
22.260797796,255.0
22.637298339,256.0
22.808647278,257.0
22.946491012,258.0
22.981168981,259.0
23.086038559,260.0
23.21810644,261.0
23.44453183,262.0
23.541976506,263.0
23.762174494,264.0
24.768946798,265.0
25.055802393,266.0
25.254190083,267.0
25.734967813,268.0
26.721878094,269.0
26.889187452,270.0
27.059411474,271.0
27.733175207,272.0
27.955410787,273.0
28.477770261,274.0
29.474843849,275.0
29.794716268,276.0
30.095302069,277.0
30.691278759,278.0
35.246147378,279.0
35.794794654,280.0
36.045410925,281.0
36.28581031,282.0
37.272269248,283.0
37.542582641,284.0
38.638496206,285.0
40.256438443,286.0
40.785948871,287.0
40.859143191,288.0
40.946975683,289.0
41.701793355,290.0
42.143388813,291.0
44.210025767,292.0
44.790257604,293.0
45.162781536,294.0
46.855611962,295.0
47.350787149,296.0
47.425434343,297.0
48.24578562,298.0
51.207993099,299.0
53.037101772,300.0
54.148340246,301.0
54.371917919,302.0
57.062495827,303.0
59.503746357,304.0
59.845534216,305.0
59.852207767,306.0
61.25990688,307.0
61.679656986,308.0
62.046600885,309.0
62.603719588,310.0
63.219907833,311.0
63.550325858,312.0
64.002551065,313.0
64.317676914,314.0
64.436873804,315.0
64.578633509,316.0
66.391063587,317.0
67.275967149,318.0
67.568377772,319.0
68.534382473,320.0
69.527274525,321.0
69.565798869,322.0
69.629938219,323.0
70.014190106,324.0
71.459773209,325.0
73.549944443,326.0
75.722689917,327.0
75.932922154,328.0
78.623323827,329.0
78.93741531,330.0
79.760757574,331.0
80.070569492,332.0
81.760079556,333.0
82.173506325,334.0
88.764731652,335.0
90.737605099,336.0
91.055595746,337.0
91.845899209,338.0
92.740888022,339.0
94.093792563,340.0
94.876034696,341.0
97.519084005,342.0
98.024376357,343.0
99.859916632,344.0
102.329360207,345.0
102.617995053,346.0
102.647637938,347.0
103.297178995,348.0
103.417517754,349.0
103.523501985,350.0
106.505402434,351.0
108.954833255,352.0
111.945677486,353.0
120.964217552,354.0
121.500833138,355.0
124.261158193,356.0
129.838608975,357.0
131.403478412,358.0
135.906431675,359.0
136.471341266,360.0
142.647777359,361.0
146.781774562,362.0
161.220534148,363.0
169.317595518,364.0
194.960265074,365.0
200.522602053,366.0
204.110335575,367.0
204.507584698,368.0
224.112156791,369.0
229.978134673,370.0
235.502696089,371.0
246.770382617,372.0
249.32864236,373.0
260.265795398,374.0
266.284685482,375.0
270.323024779,376.0
273.681591994,377.0
305.802981562,378.0
312.520286629,379.0
314.300994613,380.0
333.10311729,381.0
335.48587518,382.0
402.861253935,383.0
412.970796014,384.0
453.150570045,385.0
454.282500936,386.0
459.341031667,387.0
468.147430018,388.0
472.003464074,389.0
480.769311379,390.0
503.253872285,391.0
638.367002373,392.0
669.312991494,393.0
1448.740221127,394.0
2120.72923046,395.0
9488.268043835,395.0


==> computational_experiments/data/opf/ma97.csv <==
solve_time,num_problems_solved
0.097310644,1.0
0.097628234,2.0
0.100453268,3.0
0.100555277,4.0
0.103189859,5.0
0.103212802,6.0
0.104607263,7.0
0.105787238,8.0
0.106587956,9.0
0.110362555,10.0
0.11040129,11.0
0.110417572,12.0
0.111177124,13.0
0.112999454,14.0
0.113279743,15.0
0.114307316,16.0
0.114673895,17.0
0.115030851,18.0
0.115120743,19.0
0.115135952,20.0
0.116070646,21.0
0.116672184,22.0
0.117808848,23.0
0.118991559,24.0
0.119114586,25.0
0.120792693,26.0
0.124082383,27.0
0.135648734,28.0
0.135932795,29.0
0.136252013,30.0
0.136350662,31.0
0.137980317,32.0
0.138916613,33.0
0.139208015,34.0
0.141250806,35.0
0.141555517,36.0
0.141565333,37.0
0.141731392,38.0
0.141952184,39.0
0.142994748,40.0
0.143037077,41.0
0.143519559,42.0
0.144572377,43.0
0.145249508,44.0
0.145570479,45.0
0.148036073,46.0
0.148222363,47.0
0.149724516,48.0
0.150651671,49.0
0.15115935,50.0
0.152239352,51.0
0.153861312,52.0
0.157005132,53.0
0.159776714,54.0
0.160938377,55.0
0.164851635,56.0
0.1657046,57.0
0.168242329,58.0
0.168547237,59.0
0.169596406,60.0
0.170401202,61.0
0.171406921,62.0
0.177593674,63.0
0.178222947,64.0
0.180473545,65.0
0.180501092,66.0
0.182378711,67.0
0.184121313,68.0
0.186310167,69.0
0.188575409,70.0
0.189966856,71.0
0.194593586,72.0
0.195114365,73.0
0.199353491,74.0
0.204484445,75.0
0.204569388,76.0
0.212189504,77.0
0.21309308,78.0
0.222760404,79.0
0.229272798,80.0
0.232744264,81.0
0.235700864,82.0
0.236355077,83.0
0.237660174,84.0
0.241057041,85.0
0.243758064,86.0
0.244515571,87.0
0.249327444,88.0
0.286857485,89.0
0.292434471,90.0
0.299298922,91.0
0.304281146,92.0
0.321791282,93.0
0.322785537,94.0
0.323254902,95.0
0.326908375,96.0
0.329475353,97.0
0.330686941,98.0
0.331028219,99.0
0.335886334,100.0
0.339766875,101.0
0.340761128,102.0
0.348863316,103.0
0.361297124,104.0
0.370856246,105.0
0.371097279,106.0
0.379466634,107.0
0.39270417,108.0
0.403431327,109.0
0.419317834,110.0
0.421256409,111.0
0.470464652,112.0
0.508129641,113.0
0.52556437,114.0
0.532338794,115.0
0.559327492,116.0
0.570827025,117.0
0.614452031,118.0
0.616413423,119.0
0.62821114,120.0
0.651354412,121.0
0.651612836,122.0
0.67544854,123.0
0.676393115,124.0
0.687181716,125.0
0.690038801,126.0
0.705780208,127.0
0.741659424,128.0
0.845321297,129.0
0.849299409,130.0
0.85919132,131.0
0.92384575,132.0
0.932541339,133.0
0.977666579,134.0
0.999577562,135.0
1.001907812,136.0
1.020882631,137.0
1.026426556,138.0
1.054047033,139.0
1.07524038,140.0
1.209493747,141.0
1.349771096,142.0
1.355509429,143.0
1.372621202,144.0
1.402149404,145.0
1.426913545,146.0
1.444746364,147.0
1.471966382,148.0
1.510025308,149.0
1.599842205,150.0
1.678450254,151.0
1.685017581,152.0
1.812101631,153.0
1.829513657,154.0
1.856740648,155.0
2.166388461,156.0
2.216600089,157.0
2.217062015,158.0
2.272372786,159.0
2.480354282,160.0
2.627405628,161.0
2.778274352,162.0
2.796519277,163.0
2.850691618,164.0
3.1596716,165.0
3.296983018,166.0
3.477647781,167.0
3.591327366,168.0
3.774144684,169.0
3.858687077,170.0
3.973833482,171.0
4.095529473,172.0
4.268247467,173.0
4.346713451,174.0
4.369482664,175.0
4.568877552,176.0
4.622202252,177.0
5.000260603,178.0
5.032344358,179.0
5.113716997,180.0
5.144834596,181.0
5.670544793,182.0
5.794126313,183.0
5.907959817,184.0
5.911708224,185.0
5.974621791,186.0
6.023229609,187.0
6.073944004,188.0
6.442520972,189.0
6.443585168,190.0
6.534336566,191.0
6.762949104,192.0
6.907076502,193.0
6.937503088,194.0
7.241972007,195.0
7.345480712,196.0
7.372944377,197.0
7.44628701,198.0
7.505417491,199.0
7.653161885,200.0
7.735513463,201.0
7.867278082,202.0
7.986978359,203.0
7.992876274,204.0
8.103909602,205.0
8.815162105,206.0
9.427563369,207.0
9.505305224,208.0
9.518180844,209.0
9.525679594,210.0
9.545209439,211.0
9.658765013,212.0
9.707891206,213.0
9.722468233,214.0
9.781269592,215.0
9.889966632,216.0
9.927506139,217.0
10.172613104,218.0
10.221502825,219.0
10.302070286,220.0
10.50472977,221.0
10.511516131,222.0
10.65911234,223.0
10.76863022,224.0
10.808780762,225.0
10.821944052,226.0
10.843483449,227.0
10.849029577,228.0
10.924825285,229.0
10.951529805,230.0
10.992791903,231.0
11.150636023,232.0
11.28288662,233.0
11.466337786,234.0
11.486656846,235.0
11.518070719,236.0
11.525221169,237.0
11.576566662,238.0
11.592580893,239.0
11.622242944,240.0
11.733650055,241.0
11.906473105,242.0
11.915196679,243.0
12.319709417,244.0
12.4718939,245.0
12.671750137,246.0
12.732859944,247.0
12.737355459,248.0
13.081238563,249.0
13.289918881,250.0
13.328408346,251.0
13.330824655,252.0
13.508579678,253.0
13.528779249,254.0
13.645616974,255.0
13.89988867,256.0
14.590862709,257.0
14.680477255,258.0
15.043681055,259.0
15.172570411,260.0
15.213165104,261.0
15.478993507,262.0
15.589501799,263.0
15.873824756,264.0
16.018200514,265.0
16.220026144,266.0
16.257153603,267.0
16.389892772,268.0
16.615131921,269.0
16.688382763,270.0
16.805335595,271.0
17.193037981,272.0
17.226433772,273.0
17.537324231,274.0
18.301838626,275.0
18.883941878,276.0
19.095074699,277.0
19.170137859,278.0
19.188810438,279.0
19.240286788,280.0
19.533340055,281.0
19.574049711,282.0
20.073382507,283.0
20.186565809,284.0
20.308668378,285.0
20.313524089,286.0
21.024746744,287.0
21.128575953,288.0
21.651483801,289.0
21.882585691,290.0
21.892586021,291.0
22.027860602,292.0
22.154547287,293.0
22.169543515,294.0
22.340612536,295.0
22.35579364,296.0
22.368915384,297.0
22.59604678,298.0
22.752936562,299.0
22.816810589,300.0
22.889736744,301.0
23.096984017,302.0
23.353747548,303.0
23.542979363,304.0
23.940580582,305.0
24.191192423,306.0
25.074471516,307.0
26.060628631,308.0
26.227013911,309.0
26.882559777,310.0
27.002894938,311.0
27.006126077,312.0
28.46319761,313.0
29.460019439,314.0
32.278092197,315.0
32.404730909,316.0
32.901113832,317.0
33.455584144,318.0
33.881208223,319.0
33.958935265,320.0
34.46007157,321.0
34.497776952,322.0
35.738306396,323.0
38.958773524,324.0
39.103451185,325.0
39.358049221,326.0
39.839209073,327.0
40.221271358,328.0
40.57289481,329.0
42.274918447,330.0
42.528147668,331.0
42.745706897,332.0
43.29610967,333.0
43.361335383,334.0
43.740809277,335.0
48.238239318,336.0
48.296052378,337.0
50.181165798,338.0
50.560477047,339.0
55.279960054,340.0
61.322577989,341.0
62.253085084,342.0
65.428684341,343.0
65.703009681,344.0
68.056098199,345.0
68.295898926,346.0
68.657241378,347.0
68.705537259,348.0
69.060053659,349.0
70.146815268,350.0
73.917593542,351.0
77.242187794,352.0
77.559073509,353.0
78.669388656,354.0
78.888012932,355.0
79.428628246,356.0
79.848082479,357.0
79.854478771,358.0
80.052900788,359.0
80.510963411,360.0
81.167165953,361.0
81.210101395,362.0
83.834274821,363.0
87.360330136,364.0
88.287104361,365.0
88.698368946,366.0
94.106280421,367.0
94.194718497,368.0
94.474668717,369.0
96.847659567,370.0
100.652629874,371.0
100.783326509,372.0
102.516720493,373.0
108.094161199,374.0
110.05744556,375.0
111.494031993,376.0
112.847963087,377.0
117.687051704,378.0
119.454961487,379.0
123.909976247,380.0
127.365950496,381.0
133.728413255,382.0
135.083755531,383.0
136.072293119,384.0
157.77208557,385.0
173.236652725,386.0
176.190980946,387.0
177.380023424,388.0
184.730091026,389.0
186.035541915,390.0
196.599242684,391.0
197.403791642,392.0
241.251294655,393.0
362.88076004,394.0
1743.38959259,395.0
9488.268043835,395.0


==> computational_experiments/data/opf/mumps.csv <==
solve_time,num_problems_solved
0.103099238,1.0
0.106723642,2.0
0.107484024,3.0
0.109351709,4.0
0.111363288,5.0
0.111598577,6.0
0.114407386,7.0
0.115332539,8.0
0.117954363,9.0
0.117978246,10.0
0.118464437,11.0
0.118672678,12.0
0.119920296,13.0
0.120737607,14.0
0.123288001,15.0
0.128046403,16.0
0.1300895,17.0
0.132623881,18.0
0.133062654,19.0
0.13435489,20.0
0.135171499,21.0
0.136970206,22.0
0.139234805,23.0
0.142218731,24.0
0.143350245,25.0
0.146187656,26.0
0.14648882,27.0
0.151082879,28.0
0.156150727,29.0
0.156726397,30.0
0.159993281,31.0
0.160147986,32.0
0.16614215,33.0
0.169541676,34.0
0.170245989,35.0
0.170494155,36.0
0.171271203,37.0
0.17308838,38.0
0.174256559,39.0
0.176493928,40.0
0.177846256,41.0
0.17958127,42.0
0.180918417,43.0
0.182059422,44.0
0.182088672,45.0
0.182611208,46.0
0.185416184,47.0
0.185831763,48.0
0.187290395,49.0
0.191223417,50.0
0.191539539,51.0
0.192043842,52.0
0.192545872,53.0
0.193226947,54.0
0.196986066,55.0
0.198825159,56.0
0.199032416,57.0
0.200762175,58.0
0.204774082,59.0
0.222029279,60.0
0.226946348,61.0
0.227108473,62.0
0.238536136,63.0
0.258760537,64.0
0.266034206,65.0
0.26605396,66.0
0.267958253,67.0
0.279976876,68.0
0.288634558,69.0
0.295037131,70.0
0.296947746,71.0
0.298859257,72.0
0.301593537,73.0
0.309232138,74.0
0.311050956,75.0
0.316124971,76.0
0.323803951,77.0
0.335569113,78.0
0.345933457,79.0
0.369620509,80.0
0.393492999,81.0
0.402910364,82.0
0.416316367,83.0
0.418279793,84.0
0.428191033,85.0
0.436510636,86.0
0.444989019,87.0
0.446952593,88.0
0.452130641,89.0
0.453228177,90.0
0.470464972,91.0
0.478825053,92.0
0.510366554,93.0
0.542684253,94.0
0.551611317,95.0
0.555142597,96.0
0.576367499,97.0
0.583596227,98.0
0.592013539,99.0
0.645543693,100.0
0.646244379,101.0
0.669123086,102.0
0.68250102,103.0
0.685835055,104.0
0.692311658,105.0
0.702463599,106.0
0.710456182,107.0
0.720346006,108.0
0.733508223,109.0
0.735066713,110.0
0.745330201,111.0
0.773495643,112.0
0.776701981,113.0
0.782974203,114.0
0.787080654,115.0
0.891899961,116.0
0.901586508,117.0
1.042348516,118.0
1.069824567,119.0
1.111225833,120.0
1.173070329,121.0
1.197981054,122.0
1.218438978,123.0
1.250089646,124.0
1.253328996,125.0
1.260918816,126.0
1.29180631,127.0
1.337159568,128.0
1.503645322,129.0
1.591199457,130.0
1.628537463,131.0
1.706322901,132.0
1.771242328,133.0
1.781466373,134.0
1.872480103,135.0
1.952451669,136.0
2.018329662,137.0
2.057774621,138.0
2.066028755,139.0
2.087220147,140.0
2.121358052,141.0
2.139115884,142.0
2.222009239,143.0
2.222254727,144.0
2.279413155,145.0
2.292717432,146.0
2.445881948,147.0
2.473474513,148.0
2.594891132,149.0
2.819605316,150.0
2.876659516,151.0
3.44492745,152.0
4.004163354,153.0
4.106091407,154.0
4.163649021,155.0
4.16764131,156.0
4.29342919,157.0
5.138161992,158.0
5.182742846,159.0
5.249684903,160.0
5.293318509,161.0
5.358281933,162.0
5.434278476,163.0
5.636195176,164.0
5.796068392,165.0
5.819073749,166.0
6.397954936,167.0
6.399492563,168.0
6.535387877,169.0
6.691219933,170.0
7.004289808,171.0
7.564482268,172.0
7.646559015,173.0
8.127363422,174.0
8.273043171,175.0
8.50113602,176.0
8.691855338,177.0
8.986391766,178.0
9.036784698,179.0
9.390408726,180.0
10.127102059,181.0
10.557951751,182.0
11.177728552,183.0
11.702840132,184.0
12.073794066,185.0
12.223352203,186.0
12.29777996,187.0
12.481365678,188.0
12.708975774,189.0
12.954910581,190.0
13.310639471,191.0
13.476479264,192.0
13.54748925,193.0
13.738904454,194.0
13.781050966,195.0
13.980129414,196.0
14.089608593,197.0
14.167611707,198.0
14.630575372,199.0
14.670462331,200.0
14.770670696,201.0
14.791512604,202.0
14.85289573,203.0
15.124174966,204.0
15.486956414,205.0
15.797813443,206.0
16.069722312,207.0
16.161294997,208.0
16.197383799,209.0
16.405111876,210.0
16.458091298,211.0
16.759114848,212.0
16.946314594,213.0
17.4045577,214.0
17.987521302,215.0
18.091702354,216.0
18.329734494,217.0
18.515319745,218.0
18.655132058,219.0
18.821655662,220.0
19.024783388,221.0
19.130614174,222.0
19.204369848,223.0
19.660679244,224.0
20.097912479,225.0
20.214209169,226.0
20.253101197,227.0
20.350471312,228.0
20.437383416,229.0
20.473757455,230.0
21.581435836,231.0
21.713754094,232.0
22.131528266,233.0
22.44600503,234.0
22.550951251,235.0
22.554140137,236.0
22.590792933,237.0
22.652094245,238.0
22.861624527,239.0
23.043301283,240.0
23.304433468,241.0
23.721522827,242.0
24.027882306,243.0
24.214810992,244.0
24.259434927,245.0
24.569358695,246.0
24.856989305,247.0
25.177353757,248.0
26.273344441,249.0
26.358929302,250.0
26.777300186,251.0
26.837633344,252.0
26.941223795,253.0
26.975310813,254.0
26.991083389,255.0
28.342540714,256.0
28.743929701,257.0
28.884227946,258.0
29.055805904,259.0
29.542177161,260.0
29.589633098,261.0
30.362713927,262.0
30.857876917,263.0
31.107548181,264.0
31.254021616,265.0
31.353134329,266.0
31.408999873,267.0
31.649899863,268.0
32.250683801,269.0
32.431205671,270.0
32.452887044,271.0
33.789666245,272.0
33.913077463,273.0
33.970207017,274.0
34.412303727,275.0
34.546620984,276.0
35.080601425,277.0
35.641828382,278.0
35.767625031,279.0
37.615121946,280.0
39.545346541,281.0
39.610588885,282.0
39.867810934,283.0
41.001217912,284.0
41.063099648,285.0
41.571951085,286.0
41.898860872,287.0
41.966649172,288.0
42.443277404,289.0
42.498762962,290.0
42.836810326,291.0
43.385379549,292.0
43.464303381,293.0
44.276551023,294.0
45.183700504,295.0
45.422739495,296.0
46.747636425,297.0
48.321459651,298.0
48.677595229,299.0
50.640788894,300.0
51.589035135,301.0
52.065789279,302.0
52.487393444,303.0
52.700031089,304.0
52.78935447,305.0
56.366111682,306.0
64.233776403,307.0
64.528495905,308.0
66.578399459,309.0
67.856580654,310.0
68.203686153,311.0
68.214900166,312.0
68.531432819,313.0
70.2423096,314.0
71.436458829,315.0
71.700170663,316.0
72.231667002,317.0
72.290517304,318.0
73.464239745,319.0
74.521965468,320.0
82.262197148,321.0
85.204800685,322.0
86.765545148,323.0
88.582193058,324.0
90.317190211,325.0
91.902011156,326.0
95.254492597,327.0
95.787063352,328.0
97.144565889,329.0
97.846119909,330.0
98.82360773,331.0
100.094050459,332.0
100.93377128,333.0
101.11359764,334.0
102.187382878,335.0
102.396579392,336.0
108.309737092,337.0
108.942989255,338.0
110.824351399,339.0
111.074969536,340.0
111.777517581,341.0
113.208712236,342.0
116.501674408,343.0
118.224638153,344.0
124.257195618,345.0
128.157480361,346.0
128.970203487,347.0
130.565251908,348.0
130.785449734,349.0
136.107518838,350.0
140.27240067,351.0
140.491628669,352.0
141.356415155,353.0
154.509977456,354.0
158.645684415,355.0
165.75076102,356.0
171.490940438,357.0
174.644605827,358.0
182.865212725,359.0
183.67429742,360.0
191.312802992,361.0
191.4444401,362.0
203.977811058,363.0
211.471391457,364.0
211.888298085,365.0
214.298252471,366.0
231.246712903,367.0
231.568732224,368.0
232.551695938,369.0
234.235643634,370.0
236.737890173,371.0
239.319654211,372.0
241.444450025,373.0
250.441016922,374.0
263.4803039,375.0
284.757960656,376.0
285.439839358,377.0
308.111447765,378.0
308.236055053,379.0
334.896270465,380.0
348.821226327,381.0
370.329621145,382.0
382.251532921,383.0
428.657732851,384.0
457.480779589,385.0
538.186437443,386.0
540.726993184,387.0
658.707162559,388.0
699.821400621,389.0
711.107453998,390.0
807.557555344,391.0
809.037084666,392.0
879.756045648,393.0
998.749073045,394.0
3145.788936605,395.0
9488.268043835,395.0


==> computational_experiments/data/opf/pardiso.csv <==
solve_time,num_problems_solved
0.123767472,1.0
0.135965229,2.0
0.140200137,3.0
0.141035641,4.0
0.141848845,5.0
0.144238973,6.0
0.144323276,7.0
0.144665385,8.0
0.147415354,9.0
0.147622523,10.0
0.148318358,11.0
0.14918357,12.0
0.150431371,13.0
0.151177044,14.0
0.154346448,15.0
0.164596447,16.0
0.16660849,17.0
0.170286295,18.0
0.171871626,19.0
0.172599952,20.0
0.185550892,21.0
0.186010781,22.0
0.186097916,23.0
0.186432385,24.0
0.187150591,25.0
0.191819459,26.0
0.192391629,27.0
0.193721561,28.0
0.1974709,29.0
0.19769083,30.0
0.200516243,31.0
0.203243617,32.0
0.204816946,33.0
0.206298544,34.0
0.210376258,35.0
0.210428751,36.0
0.211220714,37.0
0.214043511,38.0
0.21604867,39.0
0.216451188,40.0
0.218719124,41.0
0.220174059,42.0
0.220663536,43.0
0.221879648,44.0
0.222387575,45.0
0.223806714,46.0
0.226598338,47.0
0.231110319,48.0
0.234781483,49.0
0.23912825,50.0
0.243706655,51.0
0.24403536,52.0
0.247519339,53.0
0.255817702,54.0
0.255914009,55.0
0.262669529,56.0
0.264937199,57.0
0.267192352,58.0
0.291820348,59.0
0.297302696,60.0
0.341277156,61.0
0.342579306,62.0
0.348307974,63.0
0.366508203,64.0
0.395538647,65.0
0.3968199,66.0
0.430186655,67.0
0.441539041,68.0
0.444087079,69.0
0.449391693,70.0
0.45806743,71.0
0.461429398,72.0
0.471935773,73.0
0.480788828,74.0
0.491670873,75.0
0.502168703,76.0
0.541570244,77.0
0.546464089,78.0
0.550780314,79.0
0.558407311,80.0
0.567995861,81.0
0.568672344,82.0
0.589074546,83.0
0.593971711,84.0
0.611117395,85.0
0.61174384,86.0
0.627488858,87.0
0.632113653,88.0
0.642458722,89.0
0.643518503,90.0
0.651658337,91.0
0.665320591,92.0
0.667273159,93.0
0.680281326,94.0
0.68037476,95.0
0.682780838,96.0
0.698172813,97.0
0.719449697,98.0
0.724406031,99.0
0.733821076,100.0
0.756657763,101.0
0.75973232,102.0
0.771661195,103.0
0.771761627,104.0
0.790335457,105.0
0.8749015,106.0
0.90571593,107.0
0.913057468,108.0
0.931936092,109.0
0.968642545,110.0
0.982089777,111.0
0.989436697,112.0
0.998084184,113.0
1.012020815,114.0
1.027297624,115.0
1.080301357,116.0
1.107115885,117.0
1.109836109,118.0
1.116760693,119.0
1.122333442,120.0
1.168341473,121.0
1.336311686,122.0
1.392199771,123.0
1.392441835,124.0
1.460187377,125.0
1.473381471,126.0
1.474594197,127.0
1.637497185,128.0
1.670608787,129.0
1.879078829,130.0
2.365622983,131.0
2.379929996,132.0
2.476978079,133.0
2.652106306,134.0
2.925288902,135.0
2.968098731,136.0
2.986755575,137.0
2.994733654,138.0
3.02736437,139.0
3.054641211,140.0
3.135330244,141.0
3.259623149,142.0
3.320127685,143.0
3.327886343,144.0
3.481474935,145.0
3.850804227,146.0
3.927626941,147.0
4.447678286,148.0
4.759267027,149.0
4.907533921,150.0
5.543587494,151.0
5.547751591,152.0
5.706152017,153.0
5.866305145,154.0
5.987447739,155.0
6.032800558,156.0
6.05766966,157.0
6.078363165,158.0
6.172911806,159.0
6.178861996,160.0
6.576327664,161.0
6.692823693,162.0
6.911629006,163.0
7.19202292,164.0
7.346807556,165.0
8.056471157,166.0
8.478486845,167.0
9.103351567,168.0
9.342758602,169.0
9.473361206,170.0
9.605460528,171.0
10.23514926,172.0
10.284265013,173.0
10.478733827,174.0
10.817798541,175.0
10.866789627,176.0
10.885293424,177.0
11.175885377,178.0
11.195700496,179.0
11.527917466,180.0
11.568339514,181.0
11.946194994,182.0
11.955835454,183.0
12.387559933,184.0
12.47144601,185.0
12.485191656,186.0
12.559962647,187.0
12.597128808,188.0
12.712200427,189.0
13.607946341,190.0
14.013266494,191.0
14.117369218,192.0
14.337870734,193.0
14.344674297,194.0
14.410259656,195.0
14.612368857,196.0
14.877711624,197.0
14.950245593,198.0
15.078685214,199.0
15.597053524,200.0
15.613230143,201.0
15.662867464,202.0
15.86316387,203.0
15.884856537,204.0
15.960858592,205.0
16.918054754,206.0
17.059272191,207.0
17.226538238,208.0
17.244959278,209.0
18.030344932,210.0
18.054909896,211.0
18.076585887,212.0
19.725324612,213.0
19.730274942,214.0
20.975793947,215.0
21.082362747,216.0
21.09351534,217.0
21.126070795,218.0
21.126923358,219.0
21.279664457,220.0
21.509193826,221.0
21.595338783,222.0
21.821726947,223.0
22.392725319,224.0
23.081695226,225.0
23.622569179,226.0
23.673444215,227.0
23.962809536,228.0
24.083529215,229.0
24.712628615,230.0
25.18285714,231.0
25.664985661,232.0
25.792203339,233.0
26.166323694,234.0
26.429180777,235.0
26.542345703,236.0
26.544551279,237.0
26.742002366,238.0
27.137829954,239.0
28.951209541,240.0
29.337488412,241.0
29.488672651,242.0
30.201577534,243.0
30.250543247,244.0
31.102460263,245.0
31.278266117,246.0
31.290181529,247.0
32.088140079,248.0
33.005724088,249.0
33.087397613,250.0
33.942439109,251.0
34.549850391,252.0
34.77646009,253.0
34.914297186,254.0
36.511366701,255.0
36.818309065,256.0
36.996606753,257.0
37.421059123,258.0
41.485425241,259.0
41.975723719,260.0
42.613447373,261.0
43.076945998,262.0
43.423885817,263.0
46.652042638,264.0
46.852761706,265.0
47.03021189,266.0
47.111823719,267.0
47.119532137,268.0
47.277275849,269.0
47.354264379,270.0
47.514379826,271.0
51.383163507,272.0
51.647287833,273.0
55.178929305,274.0
60.323707112,275.0
62.582679238,276.0
65.816501383,277.0
66.501243045,278.0
68.994620229,279.0
71.069486812,280.0
73.152783748,281.0
73.316191831,282.0
79.434470281,283.0
85.564333814,284.0
98.097002288,285.0
98.646115462,286.0
98.961547613,287.0
99.762914203,288.0
101.788991332,289.0
104.345887625,290.0
105.87313893,291.0
108.42277687,292.0
109.822486833,293.0
113.799278887,294.0
114.948471219,295.0
116.443098225,296.0
117.108049992,297.0
117.330976981,298.0
118.252207138,299.0
124.113195529,300.0
126.732554225,301.0
126.865402211,302.0
127.172191421,303.0
129.372626431,304.0
137.117661922,305.0
138.417111986,306.0
141.01772644,307.0
141.391076239,308.0
141.925528181,309.0
142.607469665,310.0
143.351319386,311.0
144.029576997,312.0
146.669637861,313.0
146.761642153,314.0
148.117677792,315.0
151.712453955,316.0
153.020201455,317.0
153.191632598,318.0
154.199096915,319.0
154.654702484,320.0
155.139571102,321.0
156.740905979,322.0
157.152539108,323.0
164.396580388,324.0
165.164812321,325.0
165.505959873,326.0
166.591634437,327.0
166.654886929,328.0
167.532612713,329.0
170.494475585,330.0
170.504327831,331.0
173.959161413,332.0
177.773560689,333.0
178.512972653,334.0
181.592406813,335.0
182.39887394,336.0
188.336664983,337.0
191.690575232,338.0
192.874767046,339.0
193.974468329,340.0
199.48597914,341.0
201.031586894,342.0
201.261109413,343.0
201.338900262,344.0
204.333049536,345.0
212.5794317,346.0
218.162805297,347.0
223.833326638,348.0
224.117983587,349.0
227.31103814,350.0
235.3063563,351.0
235.723118316,352.0
236.837194922,353.0
239.497198133,354.0
247.13254537,355.0
260.754529305,356.0
265.185671323,357.0
283.465460402,358.0
287.346851028,359.0
322.356056762,360.0
326.900085296,361.0
367.915061392,362.0
387.224104868,363.0
401.070940126,364.0
402.175991781,365.0
464.456994265,366.0
507.773325982,367.0
631.639575642,368.0
655.523341542,369.0
670.544953567,370.0
674.849343892,371.0
680.089228567,372.0
708.387141645,373.0
750.872352837,374.0
757.194979849,375.0
832.693615423,376.0
951.977995487,377.0
958.190137013,378.0
962.244072442,379.0
962.591546836,380.0
1081.181572742,381.0
1158.011449357,382.0
1256.898621891,383.0
1378.405759364,384.0
1628.720354976,385.0
1739.902964143,386.0
1784.429544035,387.0
1786.087128954,388.0
1841.184481664,389.0
1887.775427849,390.0
1983.81226842,391.0
2573.547136256,392.0
5583.333967838,393.0
8215.20050613,394.0
9488.268043835,394.0


==> computational_experiments/data/opf/spral.csv <==
solve_time,num_problems_solved
0.282516427,1.0
0.290295596,2.0
0.294800875,3.0
0.29809252,4.0
0.304876583,5.0
0.307343758,6.0
0.307659792,7.0
0.3188978,8.0
0.319556251,9.0
0.326208017,10.0
0.32688368,11.0
0.327721634,12.0
0.328021298,13.0
0.330280382,14.0
0.333777695,15.0
0.333809375,16.0
0.338723291,17.0
0.34092509,18.0
0.346734017,19.0
0.348835277,20.0
0.349076092,21.0
0.356578851,22.0
0.372513686,23.0
0.381285134,24.0
0.385377616,25.0
0.389424063,26.0
0.396362256,27.0
0.397821408,28.0
0.402663348,29.0
0.402850163,30.0
0.406430726,31.0
0.407704916,32.0
0.409219636,33.0
0.411200905,34.0
0.413644128,35.0
0.413909939,36.0
0.416396469,37.0
0.417665046,38.0
0.418862851,39.0
0.428380892,40.0
0.428929233,41.0
0.437280304,42.0
0.440060343,43.0
0.441719673,44.0
0.446552001,45.0
0.453169075,46.0
0.453703709,47.0
0.458279147,48.0
0.469450036,49.0
0.46970416,50.0
0.47162094,51.0
0.473010773,52.0
0.489309738,53.0
0.490026716,54.0
0.509843819,55.0
0.535768691,56.0
0.546611627,57.0
0.555675037,58.0
0.567721956,59.0
0.577312315,60.0
0.580019691,61.0
0.582105264,62.0
0.58723048,63.0
0.603604086,64.0
0.610862776,65.0
0.616617984,66.0
0.626694331,67.0
0.638136944,68.0
0.672369992,69.0
0.684563935,70.0
0.686177619,71.0
0.689822668,72.0
0.700257687,73.0
0.70648948,74.0
0.713323616,75.0
0.72336674,76.0
0.738856755,77.0
0.783249516,78.0
0.80141015,79.0
0.812380112,80.0
0.815013368,81.0
0.833151362,82.0
0.833387307,83.0
0.852112078,84.0
0.868168093,85.0
0.906442708,86.0
0.909882116,87.0
0.910464244,88.0
0.916969509,89.0
0.924180822,90.0
0.974045817,91.0
0.988249117,92.0
1.027088202,93.0
1.030806014,94.0
1.075506621,95.0
1.081995979,96.0
1.08773832,97.0
1.150194781,98.0
1.191761376,99.0
1.202675963,100.0
1.272272077,101.0
1.352576567,102.0
1.360848426,103.0
1.369798379,104.0
1.397298415,105.0
1.401276142,106.0
1.406544322,107.0
1.421324639,108.0
1.467107994,109.0
1.483238761,110.0
1.483557705,111.0
1.4944322,112.0
1.523894734,113.0
1.702121911,114.0
1.714501849,115.0
1.742743741,116.0
1.82913555,117.0
1.886186458,118.0
1.914022719,119.0
2.082408736,120.0
2.114677122,121.0
2.177439462,122.0
2.212851287,123.0
2.213971588,124.0
2.368651752,125.0
2.371068245,126.0
2.38307447,127.0
2.502156667,128.0
2.596926453,129.0
2.724636682,130.0
2.730008694,131.0
2.86958199,132.0
3.154134572,133.0
3.167811118,134.0
3.326229303,135.0
3.34502905,136.0
3.38637616,137.0
3.411229846,138.0
3.648977137,139.0
3.702333899,140.0
3.727687231,141.0
3.732029403,142.0
4.12972667,143.0
4.15251139,144.0
4.223286346,145.0
4.22736546,146.0
4.322872739,147.0
4.340167299,148.0
4.398640472,149.0
4.568037839,150.0
4.792202492,151.0
4.950889853,152.0
5.91355015,153.0
6.840464735,154.0
7.765480887,155.0
7.797972202,156.0
7.982140742,157.0
8.352435961,158.0
8.565202008,159.0
8.610611208,160.0
8.676426468,161.0
8.995193428,162.0
9.010355985,163.0
9.71556445,164.0
9.985757869,165.0
10.311144686,166.0
10.562933734,167.0
10.611795826,168.0
11.310866931,169.0
11.465181753,170.0
11.574114526,171.0
11.619207868,172.0
12.779832456,173.0
12.91462914,174.0
13.469713653,175.0
13.600798809,176.0
13.773910502,177.0
15.065455592,178.0
15.75344703,179.0
16.063217372,180.0
17.775177975,181.0
19.227622833,182.0
20.0559771,183.0
20.153913475,184.0
20.689908073,185.0
20.774502433,186.0
21.073672849,187.0
21.472991506,188.0
21.795299403,189.0
22.769037261,190.0
23.69216343,191.0
23.702663224,192.0
23.946487778,193.0
24.13774495,194.0
24.233982562,195.0
24.328918628,196.0
25.225835599,197.0
25.434848668,198.0
25.659262492,199.0
25.939457625,200.0
26.351340646,201.0
26.889215525,202.0
26.93768784,203.0
27.851380183,204.0
28.347457492,205.0
29.063845806,206.0
29.192176148,207.0
29.275601275,208.0
29.299748026,209.0
30.890031262,210.0
31.237621948,211.0
31.428491627,212.0
31.666281624,213.0
31.84994316,214.0
32.309028651,215.0
32.635347122,216.0
33.018459247,217.0
34.778204737,218.0
34.96811405,219.0
35.407216166,220.0
35.66831829,221.0
36.135301983,222.0
36.437845895,223.0
37.097917708,224.0
37.179626748,225.0
37.639891793,226.0
37.962151796,227.0
37.974573126,228.0
38.007539791,229.0
38.269118036,230.0
38.996783545,231.0
39.132811414,232.0
39.424172831,233.0
40.271958498,234.0
40.308766425,235.0
40.335688991,236.0
41.910816657,237.0
42.293397355,238.0
43.779215654,239.0
44.959131477,240.0
45.06579686,241.0
45.26104728,242.0
45.307451202,243.0
46.647863393,244.0
47.057278929,245.0
47.683859367,246.0
48.838590235,247.0
49.540130294,248.0
49.613057812,249.0
49.898570486,250.0
50.090545503,251.0
50.211244291,252.0
50.497337952,253.0
50.972377591,254.0
51.914408958,255.0
51.997835065,256.0
53.111827451,257.0
53.193648956,258.0
53.428839617,259.0
53.774271098,260.0
54.039789828,261.0
54.392806442,262.0
54.407750792,263.0
54.830278868,264.0
55.397046776,265.0
56.669586696,266.0
56.773572321,267.0
58.146276336,268.0
58.418512119,269.0
58.524162324,270.0
60.647949725,271.0
62.44974901,272.0
63.948362725,273.0
64.95865463,274.0
65.505609513,275.0
65.52097912,276.0
69.635367869,277.0
69.673561294,278.0
77.540464046,279.0
86.210987856,280.0
87.672491039,281.0
87.72953768,282.0
91.716331261,283.0
93.522491063,284.0
93.948188446,285.0
96.311256814,286.0
97.39802024,287.0
98.236811809,288.0
101.379912953,289.0
101.796060641,290.0
103.010488729,291.0
104.366068253,292.0
107.779543861,293.0
110.135612868,294.0
110.59554962,295.0
110.808447137,296.0
113.293222365,297.0
115.032960107,298.0
116.209351452,299.0
117.415021082,300.0
121.291923737,301.0
121.82726952,302.0
121.990558419,303.0
122.219393832,304.0
126.871127319,305.0
127.368806303,306.0
128.766778799,307.0
131.752237434,308.0
134.163839949,309.0
139.33468866,310.0
142.024037424,311.0
143.308107401,312.0
148.415901754,313.0
154.652423235,314.0
154.809475865,315.0
155.404079358,316.0
160.914675305,317.0
160.924534301,318.0
163.892160635,319.0
164.697085779,320.0
167.515243649,321.0
172.790068105,322.0
181.908174201,323.0
187.396749823,324.0
189.854829545,325.0
193.461591811,326.0
196.321115696,327.0
196.808292066,328.0
197.035892302,329.0
198.072910994,330.0
199.192535442,331.0
200.757330306,332.0
201.014954741,333.0
201.573819618,334.0
202.955873441,335.0
205.072152807,336.0
205.315449082,337.0
210.777653341,338.0
215.966970997,339.0
225.333348522,340.0
227.435200086,341.0
229.155056233,342.0
230.723216017,343.0
234.013561718,344.0
234.179739395,345.0
235.468522825,346.0
239.212482197,347.0
260.428348534,348.0
265.831623601,349.0
272.743258422,350.0
291.328032679,351.0
292.459394258,352.0
293.037436046,353.0
310.659752952,354.0
313.628749909,355.0
325.902509604,356.0
338.358426308,357.0
349.62327212,358.0
359.964317076,359.0
377.615398355,360.0
419.495999676,361.0
422.075446232,362.0
444.43123514,363.0
572.175106975,364.0
584.418849574,365.0
637.456230949,366.0
643.232069478,367.0
648.288518648,368.0
659.177858029,369.0
704.32846218,370.0
715.550289464,371.0
719.934120951,372.0
722.229326824,373.0
728.915846692,374.0
743.209620809,375.0
779.136547722,376.0
820.846607988,377.0
835.366666573,378.0
864.979661798,379.0
963.43667971,380.0
1045.054692307,381.0
1189.060865347,382.0
1247.772539182,383.0
1301.094620829,384.0
1556.440680129,385.0
1671.647033794,386.0
1719.528782496,387.0
1832.594833596,388.0
1837.417537915,389.0
1902.942933005,390.0
2627.120473024,391.0
2710.78670173,392.0
4643.458229562,393.0
4977.817647636,394.0
9488.268043835,394.0


==> computational_experiments/data/opf/spralgpu.csv <==
solve_time,num_problems_solved
0.715924393,1
0.736732318,2
0.741118777,3
0.741824362,4
0.750484448,5
0.844071943,6
0.86865784,7
0.906527427,8
0.97507666,9
1.051373258,10
1.0948742,11
1.104890851,12
1.128343197,13
1.189854333,14
1.202036781,15
1.208070143,16
1.244670293,17
1.309989059,18
1.371454796,19
1.375067197,20
1.404422599,21
1.447041926,22
1.477038411,23
1.510630688,24
1.531418328,25
1.548293453,26
1.564283702,27
1.578103008,28
1.636548933,29
1.661075817,30
1.672680686,31
1.781950687,32
1.788118024,33
1.898263771,34
1.927097308,35
1.964072672,36
2.015749436,37
2.031661882,38
2.052026543,39
2.077092447,40
2.123177025,41
2.124681022,42
2.160951149,43
2.193170433,44
2.252754347,45
2.255598307,46
2.289989714,47
2.329817614,48
2.337745771,49
2.345628455,50
2.388190315,51
2.425186874,52
2.454634207,53
2.506670784,54
2.594156122,55
2.61641333,56
2.616988778,57
2.638005563,58
2.729037981,59
2.768288256,60
2.804274458,61
2.817475097,62
2.819899588,63
2.888442996,64
2.998475498,65
2.999437559,66
3.181775097,67
3.274166213,68
3.479246386,69
3.715658557,70
3.717166466,71
3.795225925,72
3.795790514,73
3.855179642,74
3.988464147,75
4.052163494,76
4.118435528,77
4.127400355,78
4.128390402,79
4.30120371,80
4.427682913,81
4.46482197,82
4.479335204,83
4.481986315,84
4.534402387,85
4.540725463,86
4.665286345,87
4.727006484,88
4.764317422,89
4.785037077,90
4.836988408,91
4.930885435,92
5.019150312,93
5.06451077,94
5.170367986,95
5.205042813,96
5.226301477,97
5.244856706,98
5.431026752,99
5.445440233,100
5.498693677,101
5.562165158,102
5.628431639,103
5.66934296,104
5.733975563,105
5.811260954,106
6.039623635,107
6.251513485,108
6.289627657,109
6.329408138,110
6.498506843,111
6.788132545,112
6.810845817,113
7.172037175,114
7.312732124,115
7.577554694,116
7.662703776,117
7.879212697,118
7.900272364,119
7.956834702,120
8.012527241,121
8.657764322,122
9.18314661,123
10.472757215,124
10.653990816,125
10.699103792,126
10.74855379,127
10.828340222,128
11.04234754,129
11.832837279,130
12.039729139,131
12.686155713,132
12.69299333,133
13.01883258,134
13.29094704,135
13.570475109,136
13.824348034,137
13.894227484,138
14.140889558,139
14.515626624,140
14.628224061,141
14.725830136,142
14.748748862,143
14.964228467,144
15.392307861,145
15.790650218,146
16.082949833,147
18.260915396,148
18.377533438,149
18.941238972,150
19.130000649,151
19.151282783,152
19.734558518,153
19.782358895,154
20.430439746,155
20.647467334,156
21.446808866,157
21.712849686,158
22.321545436,159
23.924734928,160
24.418110445,161
24.920052755,162
25.128733964,163
25.181928783,164
25.236899952,165
25.267953083,166
25.39964215,167
25.492517923,168
25.778130908,169
25.9493252,170
26.303836088,171
26.64815154,172
29.151441749,173
30.324860013,174
32.429706797,175
33.70896564,176
33.804101847,177
34.00841349,178
35.195105669,179
36.728528642,180
37.918142182,181
38.962651118,182
39.0789884,183
39.807914613,184
41.988889684,185
42.570805539,186
43.603750597,187
43.811957293,188
44.803899806,189
45.210227587,190
45.495189132,191
46.34123724,192
46.688651431,193
46.821882474,194
46.909278516,195
47.538047753,196
48.318929151,197
48.646026682,198
48.730677319,199
49.000724498,200
49.557058762,201
49.90462327,202
49.960947483,203
50.425446992,204
50.629729979,205
51.223275691,206
51.280138853,207
51.456483892,208
51.578623737,209
51.706051311,210
52.269810212,211
52.818764341,212
52.99738162,213
54.696609953,214
55.008577381,215
55.538719221,216
55.88814704,217
56.347046293,218
57.773916812,219
58.248510031,220
58.436385734,221
58.644672775,222
58.957099494,223
59.149956057,224
60.05881431,225
60.325770709,226
62.510439034,227
62.993224766,228
63.142681957,229
63.296037807,230
65.205953913,231
66.644660222,232
67.84431604,233
69.846318734,234
71.439989308,235
71.550218588,236
71.713966964,237
73.215261562,238
73.924303362,239
74.385229638,240
74.554916869,241
74.692368766,242
75.084707198,243
75.160157368,244
75.360461337,245
77.405944813,246
77.492357625,247
77.561150734,248
78.771806886,249
80.029275629,250
81.568455788,251
82.135379476,252
82.393542483,253
82.565942197,254
84.890651308,255
85.520413662,256
85.899033825,257
86.314650694,258
88.771296751,259
89.300978494,260
89.920615612,261
90.114582296,262
91.305195947,263
92.094690855,264
92.726549934,265
93.027390783,266
95.664100168,267
97.717841728,268
100.474481777,269
100.689066945,270
101.534021152,271
101.727564887,272
101.954439616,273
103.335468375,274
106.050262652,275
121.794501074,276
127.949159312,277
132.453260655,278
139.076825414,279
140.650145038,280
143.131128876,281
146.674593437,282
146.999920582,283
147.691522458,284
151.683478776,285
155.575922916,286
162.499496851,287
164.199708575,288
172.243479122,289
173.469440953,290
173.537008963,291
176.10976741,292
180.196161479,293
182.624574512,294
183.216715255,295
183.665660129,296
193.310469568,297
194.702852034,298
195.335374133,299
200.121925278,300
202.268869459,301
204.269826651,302
206.824515094,303
210.27409632,304
210.913552874,305
215.216192907,306
217.444986414,307
230.606898323,308
230.765176606,309
233.433674226,310
236.059196077,311
242.156434807,312
247.370597597,313
249.498880888,314
251.045252748,315
253.903790417,316
256.191653898,317
258.910216628,318
265.559109607,319
267.615039683,320
272.568030653,321
283.260237849,322
286.132868802,323
286.723201982,324
287.87158854,325
291.730490909,326
298.726334981,327
303.593996366,328
303.661232567,329
304.862605166,330
306.612445057,331
307.670634418,332
307.696174,333
312.612169165,334
316.685621293,335
323.688035176,336
329.301726481,337
330.256941544,338
339.559468065,339
346.114663444,340
353.253554621,341
357.084350621,342
362.055072616,343
370.263373582,344
375.087977564,345
387.652325707,346
399.766613851,347
405.591124945,348
420.206780451,349
431.430645215,350
439.375438998,351
451.183214718,352
465.826629551,353
466.304965262,354
467.482005996,355
497.502571933,356
517.859060426,357
570.52235461,358
629.446531717,359
777.577502639,360
812.970398826,361
851.305585571,362
871.26461358,363
890.067502981,364
895.94722794,365
918.99470327,366
937.094362492,367
961.029477047,368
1007.68081617,369
1020.863691184,370
1024.051452201,371
1072.66821784,372
1119.948678859,373
1259.467885317,374
1324.727370964,375
1334.261197525,376
1365.87364953,377
1388.631962873,378
1461.164430856,379
1541.373259155,380
1552.021601546,381
1660.722084345,382
1684.943853904,383
1794.201200023,384
2221.708772089,385
2426.862588603,386
2756.896226999,387
3103.396319266,388
3188.261079358,389
4171.061000465,390
9488.268043835,391


==> computational_experiments/data/opf/virtual_best.csv <==
solve_time,num_problems_solved
0.062188492,1.0
0.064767415,2.0
0.065697113,3.0
0.06771887,4.0
0.069452696,5.0
0.07081406,6.0
0.073160639,7.0
0.074923054,8.0
0.074951061,9.0
0.075723989,10.0
0.076033806,11.0
0.076508817,12.0
0.07774325,13.0
0.078296085,14.0
0.078799507,15.0
0.079498554,16.0
0.079547054,17.0
0.082429194,18.0
0.083010902,19.0
0.083082095,20.0
0.083324393,21.0
0.084170183,22.0
0.084526701,23.0
0.084627687,24.0
0.08529219,25.0
0.085454829,26.0
0.086381037,27.0
0.089597364,28.0
0.091730769,29.0
0.095724684,30.0
0.096022175,31.0
0.096046285,32.0
0.098967972,33.0
0.099076022,34.0
0.100139702,35.0
0.100749015,36.0
0.101045883,37.0
0.101435534,38.0
0.101488687,39.0
0.101525751,40.0
0.101560643,41.0
0.10220127,42.0
0.10441792,43.0
0.104429023,44.0
0.105079894,45.0
0.105283217,46.0
0.105428914,47.0
0.106927787,48.0
0.116053494,49.0
0.118449839,50.0
0.118450774,51.0
0.118741257,52.0
0.118960142,53.0
0.121125637,54.0
0.121589794,55.0
0.121590205,56.0
0.121754711,57.0
0.124152722,58.0
0.125184913,59.0
0.125314061,60.0
0.125559582,61.0
0.127054865,62.0
0.127160543,63.0
0.128797512,64.0
0.129601371,65.0
0.131824743,66.0
0.132520812,67.0
0.135314576,68.0
0.136590414,69.0
0.137560088,70.0
0.137700886,71.0
0.137922285,72.0
0.140113861,73.0
0.144782662,74.0
0.147788822,75.0
0.15109836,76.0
0.155784828,77.0
0.155874284,78.0
0.15810234,79.0
0.16008825,80.0
0.161622894,81.0
0.167985967,82.0
0.168525747,83.0
0.171448204,84.0
0.171617624,85.0
0.172811718,86.0
0.17425066,87.0
0.208062469,88.0
0.219735787,89.0
0.223563481,90.0
0.227581033,91.0
0.229642248,92.0
0.239283573,93.0
0.240092156,94.0
0.242242405,95.0
0.242386012,96.0
0.249513478,97.0
0.253121776,98.0
0.256309416,99.0
0.256748666,100.0
0.259802766,101.0
0.260502433,102.0
0.28800488,103.0
0.293811959,104.0
0.302677171,105.0
0.312980592,106.0
0.328472129,107.0
0.333117355,108.0
0.344555194,109.0
0.354089872,110.0
0.37057564,111.0
0.375578963,112.0
0.376433354,113.0
0.382486209,114.0
0.391602174,115.0
0.392066347,116.0
0.39713179,117.0
0.402515443,118.0
0.406807636,119.0
0.432934566,120.0
0.448393632,121.0
0.454700825,122.0
0.457847519,123.0
0.466803485,124.0
0.491801479,125.0
0.544783533,126.0
0.551998608,127.0
0.591707758,128.0
0.619101884,129.0
0.621814257,130.0
0.622035201,131.0
0.628080918,132.0
0.628965025,133.0
0.645593301,134.0
0.647244655,135.0
0.661144272,136.0
0.697025581,137.0
0.699215218,138.0
0.70446733,139.0
0.75067393,140.0
0.771154922,141.0
0.78954932,142.0
0.866792606,143.0
0.876148446,144.0
0.950853668,145.0
1.025509439,146.0
1.046070951,147.0
1.072172148,148.0
1.200243811,149.0
1.201150327,150.0
1.221047493,151.0
1.222215442,152.0
1.24156019,153.0
1.242332755,154.0
1.243322647,155.0
1.247405081,156.0
1.26219858,157.0
1.460748523,158.0
1.602441382,159.0
1.613434504,160.0
1.626840341,161.0
1.773076835,162.0
1.866694217,163.0
1.903713124,164.0
1.968009045,165.0
2.17837049,166.0
2.38847219,167.0
2.700553649,168.0
2.94141165,169.0
3.075423835,170.0
3.200921436,171.0
3.39069436,172.0
3.404996917,173.0
3.619536382,174.0
3.689309009,175.0
3.719068574,176.0
3.812441289,177.0
3.961043362,178.0
3.998605722,179.0
3.99998855,180.0
4.122721412,181.0
4.131648864,182.0
4.475765362,183.0
4.508302024,184.0
4.61810735,185.0
4.781808532,186.0
4.930972898,187.0
4.981625433,188.0
5.097834561,189.0
5.109359704,190.0
5.378878745,191.0
5.414995126,192.0
5.527991943,193.0
5.721315953,194.0
5.779224703,195.0
5.818730875,196.0
5.856367458,197.0
5.859072452,198.0
5.90822343,199.0
5.912689559,200.0
5.923866517,201.0
5.96835034,202.0
5.983826308,203.0
6.294334773,204.0
6.335640093,205.0
6.587234797,206.0
6.66632724,207.0
6.668860036,208.0
6.717802647,209.0
6.815556666,210.0
6.917536112,211.0
7.508813864,212.0
7.624861114,213.0
7.677584108,214.0
7.761587894,215.0
7.824425255,216.0
7.951136679,217.0
7.979420309,218.0
8.003267356,219.0
8.018048938,220.0
8.069522262,221.0
8.090536579,222.0
8.172745491,223.0
8.342857111,224.0
8.367760278,225.0
8.383130489,226.0
8.477245745,227.0
8.538244316,228.0
8.590885111,229.0
8.680987324,230.0
8.681174059,231.0
8.701396612,232.0
8.952200943,233.0
8.965199581,234.0
9.009471464,235.0
9.238691431,236.0
9.258208115,237.0
9.366229039,238.0
9.38584121,239.0
9.438395594,240.0
9.5364598,241.0
9.617622989,242.0
9.781269592,243.0
10.007595217,244.0
10.03836851,245.0
10.060341278,246.0
10.160107394,247.0
10.29128216,248.0
10.336877474,249.0
10.354839593,250.0
10.649391205,251.0
10.749545116,252.0
10.941720916,253.0
11.095394688,254.0
11.195700496,255.0
11.548311194,256.0
11.775951005,257.0
11.843195939,258.0
11.88517474,259.0
11.889481134,260.0
11.983168555,261.0
12.128344689,262.0
12.248120176,263.0
12.39680309,264.0
12.581828584,265.0
12.612515173,266.0
12.848781914,267.0
12.872168053,268.0
13.011724845,269.0
13.090613406,270.0
13.147656482,271.0
13.232740891,272.0
13.261973989,273.0
13.331746114,274.0
13.53933684,275.0
13.692353834,276.0
13.826771414,277.0
13.881869673,278.0
14.079938489,279.0
14.101333621,280.0
14.122146779,281.0
14.368547539,282.0
14.821026416,283.0
14.948672394,284.0
14.953184991,285.0
14.976243207,286.0
15.003725011,287.0
15.033166239,288.0
15.043681055,289.0
15.055868936,290.0
15.204052026,291.0
15.253357778,292.0
15.301768607,293.0
15.662077765,294.0
15.86316387,295.0
16.450564979,296.0
16.559659456,297.0
17.345103087,298.0
17.373009366,299.0
17.621729834,300.0
17.762731135,301.0
17.99815555,302.0
18.140789578,303.0
18.392693486,304.0
18.422219683,305.0
18.523381335,306.0
18.623347297,307.0
18.727533513,308.0
18.897357331,309.0
19.479487623,310.0
19.701826728,311.0
20.061380346,312.0
20.141113582,313.0
20.29795066,314.0
20.429787522,315.0
20.508002939,316.0
21.251178078,317.0
21.798209841,318.0
24.671899247,319.0
25.374644409,320.0
26.068441686,321.0
28.706954436,322.0
29.094203757,323.0
29.114265632,324.0
29.520736338,325.0
29.752980655,326.0
30.582119282,327.0
30.730913398,328.0
31.027136872,329.0
31.28916905,330.0
31.676334301,331.0
32.244999283,332.0
32.49829689,333.0
32.605255103,334.0
33.25983676,335.0
33.412296414,336.0
35.327010381,337.0
39.89209571,338.0
41.486700899,339.0
43.192575481,340.0
43.513294417,341.0
43.666673405,342.0
44.046407396,343.0
44.193446651,344.0
45.193882583,345.0
45.303163229,346.0
47.83420582,347.0
49.312392361,348.0
50.65127738,349.0
50.758035295,350.0
51.154753368,351.0
51.298085381,352.0
51.352763221,353.0
52.595981681,354.0
53.976521176,355.0
60.952357117,356.0
61.721652471,357.0
63.418943852,358.0
63.65674613,359.0
64.213641011,360.0
67.566619454,361.0
67.856948353,362.0
68.492226649,363.0
68.921278978,364.0
69.758500965,365.0
70.235384539,366.0
72.959919713,367.0
73.284154476,368.0
75.884959167,369.0
76.774260349,370.0
77.925277765,371.0
78.031983439,372.0
79.527143461,373.0
82.793374623,374.0
82.837565184,375.0
83.713035968,376.0
86.537300116,377.0
88.065508582,378.0
88.467444776,379.0
88.933085208,380.0
89.707110905,381.0
93.971143669,382.0
94.867403902,383.0
102.439340983,384.0
117.124537211,385.0
117.687051704,386.0
118.050997468,387.0
126.072776174,388.0
128.893574805,389.0
135.924424735,390.0
147.117578841,391.0
152.351520954,392.0
180.004960309,393.0
259.675341034,394.0
1320.731163246,395.0
8215.20050613,396.0
9488.268043835,396.0


==> computational_experiments/data/opf/virtual_worst.csv <==
solve_time,num_problems_solved
0.715924393,1
0.736732318,2
0.741118777,3
0.741824362,4
0.750484448,5
0.844071943,6
0.86865784,7
0.906527427,8
0.97507666,9
1.051373258,10
1.0948742,11
1.104890851,12
1.128343197,13
1.189854333,14
1.202036781,15
1.208070143,16
1.244670293,17
1.309989059,18
1.371454796,19
1.375067197,20
1.404422599,21
1.447041926,22
1.477038411,23
1.510630688,24
1.531418328,25
1.548293453,26
1.564283702,27
1.578103008,28
1.636548933,29
1.661075817,30
1.672680686,31
1.781950687,32
1.788118024,33
1.898263771,34
1.927097308,35
1.964072672,36
2.015749436,37
2.031661882,38
2.052026543,39
2.077092447,40
2.123177025,41
2.124681022,42
2.160951149,43
2.193170433,44
2.252754347,45
2.255598307,46
2.289989714,47
2.329817614,48
2.337745771,49
2.345628455,50
2.388190315,51
2.425186874,52
2.454634207,53
2.506670784,54
2.594156122,55
2.61641333,56
2.616988778,57
2.638005563,58
2.729037981,59
2.768288256,60
2.804274458,61
2.819899588,62
2.888442996,63
2.998475498,64
2.999437559,65
3.181775097,66
3.274166213,67
3.479246386,68
3.715658557,69
3.717166466,70
3.795225925,71
3.795790514,72
3.855179642,73
3.988464147,74
4.052163494,75
4.118435528,76
4.127400355,77
4.128390402,78
4.30120371,79
4.427682913,80
4.46482197,81
4.479335204,82
4.481986315,83
4.534402387,84
4.540725463,85
4.665286345,86
4.727006484,87
4.764317422,88
4.785037077,89
4.930885435,90
5.019150312,91
5.06451077,92
5.170367986,93
5.205042813,94
5.226301477,95
5.244856706,96
5.431026752,97
5.445440233,98
5.498693677,99
5.562165158,100
5.628431639,101
5.66934296,102
5.733975563,103
5.811260954,104
6.251513485,105
6.289627657,106
6.329408138,107
6.788132545,108
6.810845817,109
7.172037175,110
7.312732124,111
7.577554694,112
7.662703776,113
7.879212697,114
7.900272364,115
7.956834702,116
8.012527241,117
8.657764322,118
9.18314661,119
10.472757215,120
10.653990816,121
10.699103792,122
10.74855379,123
10.828340222,124
11.04234754,125
11.832837279,126
12.039729139,127
12.686155713,128
12.69299333,129
13.01883258,130
13.29094704,131
13.570475109,132
13.824348034,133
13.894227484,134
14.140889558,135
14.515626624,136
14.628224061,137
14.725830136,138
14.748748862,139
14.964228467,140
15.392307861,141
15.790650218,142
16.082949833,143
18.260915396,144
18.377533438,145
18.941238972,146
19.130000649,147
19.151282783,148
19.734558518,149
19.782358895,150
20.430439746,151
20.647467334,152
21.446808866,153
21.712849686,154
22.321545436,155
23.924734928,156
24.418110445,157
24.920052755,158
25.128733964,159
25.181928783,160
25.236899952,161
25.267953083,162
25.39964215,163
25.492517923,164
25.778130908,165
25.9493252,166
26.303836088,167
26.64815154,168
29.151441749,169
30.324860013,170
32.429706797,171
33.70896564,172
33.804101847,173
34.00841349,174
35.195105669,175
36.728528642,176
37.918142182,177
38.962651118,178
39.0789884,179
39.807914613,180
41.988889684,181
42.570805539,182
43.603750597,183
43.811957293,184
44.803899806,185
45.210227587,186
45.495189132,187
46.34123724,188
46.688651431,189
46.821882474,190
46.909278516,191
47.538047753,192
48.318929151,193
48.646026682,194
48.730677319,195
49.557058762,196
49.90462327,197
49.960947483,198
50.425446992,199
50.629729979,200
51.223275691,201
51.280138853,202
51.456483892,203
51.578623737,204
51.706051311,205
52.269810212,206
52.818764341,207
52.99738162,208
54.696609953,209
55.008577381,210
55.538719221,211
55.88814704,212
56.347046293,213
57.773916812,214
58.248510031,215
58.436385734,216
58.644672775,217
58.957099494,218
59.149956057,219
60.05881431,220
60.325770709,221
62.510439034,222
62.993224766,223
63.142681957,224
63.296037807,225
65.205953913,226
66.644660222,227
67.84431604,228
69.846318734,229
71.439989308,230
71.550218588,231
71.713966964,232
73.215261562,233
73.924303362,234
74.385229638,235
74.554916869,236
74.692368766,237
75.084707198,238
75.160157368,239
75.360461337,240
77.405944813,241
77.492357625,242
77.561150734,243
78.771806886,244
80.029275629,245
81.568455788,246
82.135379476,247
82.393542483,248
82.565942197,249
84.890651308,250
85.520413662,251
85.899033825,252
86.314650694,253
88.771296751,254
89.300978494,255
89.920615612,256
90.114582296,257
91.305195947,258
92.094690855,259
92.726549934,260
93.027390783,261
95.664100168,262
97.717841728,263
100.474481777,264
100.689066945,265
101.534021152,266
101.727564887,267
101.954439616,268
103.335468375,269
106.050262652,270
121.794501074,271
127.949159312,272
132.453260655,273
139.076825414,274
140.650145038,275
143.131128876,276
146.674593437,277
146.999920582,278
147.691522458,279
151.683478776,280
155.575922916,281
162.499496851,282
164.199708575,283
172.243479122,284
173.469440953,285
173.537008963,286
176.10976741,287
180.196161479,288
182.624574512,289
183.216715255,290
183.665660129,291
193.310469568,292
194.702852034,293
195.335374133,294
200.121925278,295
202.268869459,296
204.269826651,297
206.824515094,298
210.27409632,299
210.913552874,300
217.444986414,301
230.606898323,302
230.765176606,303
233.433674226,304
236.059196077,305
242.156434807,306
247.370597597,307
249.498880888,308
251.045252748,309
253.903790417,310
260.754529305,311
265.559109607,312
267.615039683,313
272.568030653,314
283.260237849,315
286.132868802,316
286.723201982,317
291.730490909,318
298.726334981,319
303.593996366,320
303.661232567,321
304.862605166,322
306.612445057,323
307.670634418,324
307.696174,325
312.612169165,326
316.685621293,327
323.688035176,328
329.301726481,329
330.256941544,330
339.559468065,331
342.467263358,332
346.114663444,333
353.253554621,334
357.084350621,335
362.055072616,336
370.263373582,337
375.087977564,338
387.652325707,339
399.766613851,340
405.591124945,341
420.206780451,342
431.430645215,343
439.375438998,344
451.183214718,345
465.826629551,346
466.304965262,347
467.482005996,348
517.859060426,349
544.234224232,350
570.52235461,351
629.446531717,352
705.490960596,353
777.577502639,354
812.970398826,355
851.305585571,356
871.26461358,357
890.067502981,358
895.94722794,359
918.99470327,360
937.094362492,361
961.029477047,362
1007.68081617,363
1020.863691184,364
1024.051452201,365
1119.948678859,366
1259.467885317,367
1324.727370964,368
1334.261197525,369
1365.87364953,370
1388.631962873,371
1461.164430856,372
1541.373259155,373
1552.021601546,374
1794.201200023,375
1841.184481664,376
1887.775427849,377
2221.708772089,378
2426.862588603,379
2756.896226999,380
3103.396319266,381
3188.261079358,382
4643.458229562,383
9488.268043835,384


==> computational_experiments/data/opf/wsmp.csv <==
solve_time,num_problems_solved
0.2760109,1.0
0.296822977,2.0
0.307447547,3.0
0.332354951,4.0
0.345000335,5.0
0.375710138,6.0
0.392161801,7.0
0.400682268,8.0
0.405757711,9.0
0.406598495,10.0
0.419004302,11.0
0.462755358,12.0
0.463179871,13.0
0.471539962,14.0
0.472512062,15.0
0.479164795,16.0
0.482390903,17.0
0.496811028,18.0
0.505338478,19.0
0.507424493,20.0
0.515637928,21.0
0.520598161,22.0
0.549967986,23.0
0.557390809,24.0
0.574492416,25.0
0.576405924,26.0
0.577700572,27.0
0.577844992,28.0
0.601226625,29.0
0.606198745,30.0
0.607578702,31.0
0.616306808,32.0
0.618222516,33.0
0.623196623,34.0
0.631872813,35.0
0.633695014,36.0
0.636203878,37.0
0.641207833,38.0
0.642210721,39.0
0.653356298,40.0
0.656079115,41.0
0.674132309,42.0
0.689120072,43.0
0.689313429,44.0
0.698109565,45.0
0.701106803,46.0
0.704216288,47.0
0.717454898,48.0
0.718217294,49.0
0.720477343,50.0
0.733472709,51.0
0.752246548,52.0
0.752381012,53.0
0.757418239,54.0
0.776779616,55.0
0.782242211,56.0
0.795424726,57.0
0.814046877,58.0
0.821697672,59.0
0.838097589,60.0
0.851664443,61.0
0.857384223,62.0
0.882055101,63.0
0.883650994,64.0
0.891435299,65.0
0.898660534,66.0
0.900553464,67.0
0.900815882,68.0
0.903416421,69.0
0.904503561,70.0
0.91183712,71.0
0.918671586,72.0
0.941501773,73.0
0.942927029,74.0
0.947374859,75.0
0.952039553,76.0
0.97048488,77.0
0.97306096,78.0
0.977804256,79.0
0.985687431,80.0
0.992706312,81.0
0.995754952,82.0
0.995765013,83.0
1.001008517,84.0
1.007121561,85.0
1.039843457,86.0
1.045400958,87.0
1.050838676,88.0
1.055029293,89.0
1.070602325,90.0
1.081781163,91.0
1.111982324,92.0
1.115115481,93.0
1.117063826,94.0
1.123800158,95.0
1.153841852,96.0
1.18501097,97.0
1.214461055,98.0
1.222260868,99.0
1.230636047,100.0
1.241874031,101.0
1.258014694,102.0
1.282927096,103.0
1.285469864,104.0
1.300448473,105.0
1.3199151,106.0
1.330040565,107.0
1.344829999,108.0
1.386796046,109.0
1.394536366,110.0
1.397025321,111.0
1.412249101,112.0
1.412674918,113.0
1.418036957,114.0
1.428982815,115.0
1.445418351,116.0
1.480312061,117.0
1.487501877,118.0
1.489957984,119.0
1.495502516,120.0
1.500454162,121.0
1.563467993,122.0
1.584256853,123.0
1.594575732,124.0
1.622729456,125.0
1.759362506,126.0
1.826944723,127.0
1.905129248,128.0
1.963139423,129.0
2.00372962,130.0
2.012378155,131.0
2.063775972,132.0
2.075935907,133.0
2.079315527,134.0
2.085922163,135.0
2.229714836,136.0
2.261288856,137.0
2.351614082,138.0
2.357442429,139.0
2.372480509,140.0
2.416029477,141.0
2.491662771,142.0
2.606447166,143.0
2.656581631,144.0
2.752320285,145.0
2.753526977,146.0
2.755860914,147.0
2.791940657,148.0
2.859325239,149.0
2.899754142,150.0
2.945328307,151.0
2.989274243,152.0
3.018232068,153.0
3.146823836,154.0
3.306165442,155.0
3.420315504,156.0
3.878116283,157.0
3.909230311,158.0
4.038174818,159.0
4.23183562,160.0
4.307020543,161.0
4.399241458,162.0
4.488306762,163.0
4.617848767,164.0
4.693042474,165.0
5.369771542,166.0
5.435387281,167.0
5.692746846,168.0
5.848773966,169.0
5.875840899,170.0
5.897886672,171.0
6.562079133,172.0
6.616313619,173.0
6.85857951,174.0
6.960146483,175.0
7.130120737,176.0
7.360627566,177.0
7.569127267,178.0
7.652153049,179.0
7.714725016,180.0
7.777967234,181.0
7.819121732,182.0
8.082793466,183.0
8.178322468,184.0
8.233348504,185.0
8.340322084,186.0
8.429762363,187.0
8.60043383,188.0
8.640063485,189.0
8.645793661,190.0
8.808675597,191.0
8.84828224,192.0
8.945394917,193.0
9.262618383,194.0
9.426306893,195.0
9.462455268,196.0
9.538836282,197.0
9.548703749,198.0
9.557895094,199.0
9.618473468,200.0
9.66500488,201.0
9.833261508,202.0
10.089247862,203.0
10.561549117,204.0
10.965639439,205.0
11.093605789,206.0
11.143969153,207.0
11.178883735,208.0
11.357728532,209.0
11.545007754,210.0
11.67447813,211.0
11.944357781,212.0
11.982342796,213.0
12.023086171,214.0
12.104763553,215.0
12.110277687,216.0
12.14193669,217.0
12.16867925,218.0
12.270581822,219.0
12.583497302,220.0
12.612560842,221.0
12.692221557,222.0
12.722850675,223.0
12.73362978,224.0
12.741436054,225.0
12.776091172,226.0
12.929446029,227.0
13.071173587,228.0
13.098601455,229.0
13.474002628,230.0
13.534587016,231.0
13.586788461,232.0
13.601875761,233.0
13.611047075,234.0
13.645944761,235.0
13.814494245,236.0
13.931500483,237.0
14.103763662,238.0
14.255033063,239.0
14.311710587,240.0
14.481298361,241.0
14.57470686,242.0
14.98914005,243.0
15.051221338,244.0
15.165721627,245.0
15.165816881,246.0
15.378608483,247.0
15.755740459,248.0
16.978733632,249.0
17.987120742,250.0
18.969829057,251.0
19.009277516,252.0
19.209591862,253.0
19.515432174,254.0
19.782539346,255.0
19.958429103,256.0
21.52768224,257.0
21.527819647,258.0
21.539927237,259.0
21.845007803,260.0
22.123507463,261.0
22.594479093,262.0
22.996271911,263.0
23.013081824,264.0
23.429699642,265.0
23.771911691,266.0
23.81299189,267.0
23.934211202,268.0
24.020663103,269.0
24.316825092,270.0
24.365558392,271.0
24.578440984,272.0
25.10376169,273.0
25.113723142,274.0
25.149052533,275.0
25.22994764,276.0
25.252971392,277.0
25.369506326,278.0
25.419136879,279.0
25.430670477,280.0
25.967048497,281.0
26.212058987,282.0
26.299114686,283.0
26.497003587,284.0
26.533241731,285.0
26.933713937,286.0
27.804877346,287.0
28.167995573,288.0
28.432140548,289.0
28.84994482,290.0
29.266450516,291.0
29.423876336,292.0
30.317145577,293.0
30.630509632,294.0
30.700089303,295.0
32.834529875,296.0
32.835622528,297.0
33.259251759,298.0
33.967309756,299.0
34.323413606,300.0
34.503001199,301.0
34.529678263,302.0
36.021011509,303.0
36.02113986,304.0
36.961739591,305.0
37.896802549,306.0
38.635637442,307.0
38.707454361,308.0
39.881100108,309.0
41.847147563,310.0
43.427252796,311.0
43.505759121,312.0
44.558123428,313.0
44.748526054,314.0
44.925948183,315.0
45.693962388,316.0
46.561671409,317.0
48.083950502,318.0
49.486515683,319.0
49.510915668,320.0
50.293408865,321.0
50.974547559,322.0
52.030661272,323.0
52.126793163,324.0
54.863195757,325.0
54.958813686,326.0
55.422019809,327.0
57.805855433,328.0
57.837212995,329.0
57.918683629,330.0
58.487215385,331.0
62.531323059,332.0
63.421418234,333.0
63.820942882,334.0
81.897945337,335.0
83.37793586,336.0
86.640636682,337.0
93.921833436,338.0
103.500112486,339.0
104.603865599,340.0
106.592997719,341.0
113.505579308,342.0
116.791209743,343.0
117.376759583,344.0
119.250304659,345.0
119.788940538,346.0
129.706119012,347.0
136.913680986,348.0
137.499450332,349.0
139.407596846,350.0
143.830342293,351.0
145.280721523,352.0
147.983208069,353.0
148.117979833,354.0
150.959634819,355.0
156.394667916,356.0
157.985637526,357.0
161.015821684,358.0
165.219834835,359.0
170.52058097,360.0
174.912583549,361.0
175.494936007,362.0
177.435834822,363.0
182.13212452,364.0
194.80970668,365.0
195.552276026,366.0
198.657194385,367.0
209.335253486,368.0
215.705012373,369.0
217.73942736,370.0
222.640847191,371.0
229.491488955,372.0
236.864922689,373.0
276.195395017,374.0
277.993244502,375.0
302.335170707,376.0
315.909182156,377.0
342.467263358,378.0
438.073042063,379.0
471.185536446,380.0
544.234224232,381.0
594.405249855,382.0
644.171615911,383.0
692.282883588,384.0
695.634058942,385.0
705.490960596,386.0
719.281276189,387.0
1247.465213128,388.0
1322.546258318,389.0
1335.49272711,390.0
1411.989724023,391.0
9488.268043835,391.0

